On the Estimation of Derivatives Using Plug-in Kernel Ridge Regression Estimators

We study the problem of estimating the derivatives of a regression function, which has a wide range of applications as a key nonparametric functional of unknown functions. Standard analysis may be tailored to specific derivative orders, and parameter tuning remains a daunting challenge particularly for high-order derivatives. In this article, we propose a simple plug-in kernel ridge regression (KRR) estimator in nonparametric regression with random design that is broadly applicable for multi-dimensional support and arbitrary mixed-partial derivatives. We provide a non-asymptotic analysis to study the behavior of the proposed estimator in a unified manner that encompasses the regression function and its derivatives, leading to two error bounds for a general class of kernels under the strong $L_\infty$ norm. In a concrete example specialized to kernels with polynomially decaying eigenvalues, the proposed estimator recovers the minimax optimal rate up to a logarithmic factor for estimating derivatives of functions in H\"older and Sobolev classes. Interestingly, the proposed estimator achieves the optimal rate of convergence with the same choice of tuning parameter for any order of derivatives. Hence, the proposed estimator enjoys a \textit{plug-in property} for derivatives in that it automatically adapts to the order of derivatives to be estimated, enabling easy tuning in practice. Our simulation studies show favorable finite sample performance of the proposed method relative to several existing methods and corroborate the theoretical findings on its minimax optimality.

==> box-11.dat <==
0.351932485887217 0.37158240601805 0.557259317600492 0.378472290043816 1.04133516547159
0.553071174041826 0.480251127861559 0.71910666587023 0.533157402807587 1.31268064721148
0.199277068262459 0.220273009377063 0.328122396410672 0.206554925253608 1.13020837471158
0.307158067555284 0.265121945728244 0.46509733950389 0.308022212665797 1.06613705118509
0.201383913057912 0.904116751275622 0.759449326094315 0.949451345635392 1.36560715533111
0.26019018339923 0.24183812090691 0.404236675874489 0.263980468239262 1.13070194456384
0.372790568460109 0.411803837217128 0.768970973164151 0.412850235949323 1.12461576208598
0.321217060215925 0.384457680769549 0.340823032363707 0.359792904771687 1.21426375481753
0.261898734633891 0.243537300752501 0.444750717048888 0.27951404687153 0.809928542907962
0.381450388467184 0.526389734545386 1.69379121161634 1.60194745420793 1.23698269045543
0.186349288747569 0.197131212876582 0.39038053644926 0.198428234939407 1.03158428817864
0.161035760454917 0.798281969173452 0.650828202703877 0.56264178000249 1.05532423258569
0.32716132378995 0.310104146884734 0.444256209362605 0.344324368228774 1.18999958018973
0.26785563770119 0.373048425871094 0.301829715389048 0.537072330291397 1.30051572560652
0.233085636039575 0.483396090105614 0.758423230400324 0.688152981161221 1.31925613816748
0.32024879610728 0.441960111374819 0.415113956758741 0.373356313600091 1.12630120327353
0.351554155992924 0.435764295167273 0.512401487888047 0.353879896487598 1.0181110333594
0.295100969576434 0.301833629431198 0.441759800315093 0.307859325667547 1.17308725214162
0.222162850138822 0.282962008343533 0.323715514268181 0.236156141120591 1.14202789830419
0.243122010049676 0.22569556693947 0.362016539310323 0.24662743557178 0.928035407852788
0.144036379361737 0.330714723007152 0.273863502481131 0.224198343131668 1.13085790308097
0.233546559956876 0.225817182860339 0.360826568346534 0.248065884609062 1.15215456801034
0.330218259186289 0.285560538439048 0.51697355076161 0.327081730929327 0.980642745998356
0.244190904676098 0.345876376466503 0.328531520039063 0.263739294128971 1.08565216621016
0.255604140523675 0.246568587090281 0.450589001155657 0.273008658942633 0.998479164390304
0.20624192703923 0.321890662597322 0.432122783253944 0.230901063477134 1.24270862397926
0.228366494063903 0.31653788336634 0.2703413214756 0.235847862118234 1.0991523403059
0.195171613253354 0.307918076704362 0.414228371766786 0.219282799542601 0.668419688353363
0.182945405682803 0.906172944522015 0.584348452420233 0.709637330489013 1.41001628886596
0.450500532494193 0.410647031106912 0.628644875367809 0.449610960121869 1.10159231131513
0.279485814017139 0.262509505631373 0.390844886261976 0.295764098950704 0.831559943152041
0.238247898696204 0.250755770769562 0.434926883162049 0.248886923233038 1.0373907313718
0.198957499096408 0.199602363826911 0.325622252575519 0.200270289762342 0.835743863488584
0.123802065406098 0.282581469412287 0.336641881115095 0.160674397356296 0.97245354623486
0.321783994505206 0.311407847210232 0.445814376075503 0.33942133532575 1.19150165964829
0.211147765522776 0.192020154666731 0.354111472516736 0.220139413691213 0.85080229416271
0.377065432673151 0.341398598072256 0.599304635110404 0.403450519516774 1.15977506029925
0.314678231386867 0.333994897571262 0.431232351893604 0.340626349277856 0.916361445574425
0.299157874190517 1.02076157037972 0.906179944629595 1.35676341624959 1.67372471155893
0.334104603395869 0.297051931953022 0.504436535640623 0.35791589711494 0.811479321865359
0.220561103110303 0.223214172146122 0.378832921849603 0.232299143310795 1.13997881434147
0.335989851864067 0.552489957618645 0.6456055271204 0.50487514409128 1.09497876361871
0.318882786942685 0.332538797322589 0.484937569962068 0.350315592278572 1.16509682450622
0.162231863755851 0.163903300086197 0.371702588460386 0.167527020113034 0.979186905327917
0.2204233143438 0.25458118633734 0.305742439824738 0.220795002593127 1.08638593956086
0.30088678539886 0.410427272577265 0.376139252923316 0.381218427211562 1.2837312712169
0.220055169318909 0.877165305469084 0.932806402582457 1.20513813402902 1.09321468652026
0.3942207466015 0.326725429413717 0.582691389168015 0.39067057303436 1.05121719226673
0.318005550443276 0.567179321383767 0.601469909112809 0.484798452064606 1.15932264440256
0.259202407989805 0.311149037377679 0.415075012884952 0.270777175843598 0.966740743863268
0.284360065076489 0.285377018231715 0.413938832463021 0.291577157835838 1.05650384244156
0.253879550868231 0.263389873425426 0.327814853054772 0.253891430000782 1.31381197593282
0.228432418306004 0.311099314388506 0.387731967699575 0.250930021810036 1.16349282921079
0.22607497404772 0.197772340719188 0.396891606863006 0.24758648531862 0.975165336862143
0.256409553151495 0.496737409832437 0.502060418074407 0.4441950752469 1.17481989948619
0.216290286483121 0.361300213353227 0.410275476220698 0.257502865299555 1.05747484474677
0.332220548694401 0.35607546081885 0.52938016090869 0.345396005538374 0.869606892348063
0.23533112438671 0.268220281791537 0.376946947012284 0.243958913251094 0.920989309088142
0.337383324249742 0.441104079064161 0.530625451794359 0.391187679892032 0.882765671791815
0.260931374011164 0.442806412206264 0.538299790141292 0.42734034791196 1.20524847290851
0.217132363825434 0.370425923641878 0.319741128455188 0.344904893965486 1.12044174785172
0.333036020650631 0.399386967312506 0.517646697069413 0.335287172198653 1.1765558779599
0.218352786249671 0.309698829114098 0.441345586951428 0.225942939033825 1.04413318664993
0.280934329776638 0.349888268642005 0.459286793952584 0.431517642815405 1.20603698843158
0.229169525378318 0.320673754143516 0.401530473646286 0.23564521595286 0.898548762628521
0.402080132112425 0.506434561962002 0.53997388466371 0.424776330132502 1.12347835252402
0.274159490794243 0.280720910728973 0.45664920952425 0.304437898040336 0.887011631937031
0.210680916962582 0.210553645613237 0.452673873870582 0.232133145960673 0.765606382034308
0.192269964251541 0.240603576261323 0.360982682399672 0.192489262421366 0.799477035014471
0.260239515805874 0.426882800480528 0.493293198818075 0.304745051811454 0.805343642963608
0.171956549291835 0.327043848419967 0.30216741504355 0.23338386758431 0.965713628757775
0.210870535806532 0.408268965798436 0.42795936260214 0.267877004612572 0.990385039839214
0.335751383710044 0.312723210037179 0.472086423006352 0.343063378126919 1.17467130505067
0.261292003500832 0.408607285318491 0.643063789442382 0.577411435880414 1.18787615265733
0.26622487378719 0.245782596842846 0.375096107291633 0.268168944892968 0.999843395830555
0.397686648369864 0.355962248609225 0.482667112834496 0.461118122825728 1.17452976361369
0.186810052036021 0.23320009620311 0.383854300708821 0.186608492360276 0.823999231211662
0.196961875825984 0.336701432501823 0.345530831813298 0.243206003107303 1.00153801424057
0.391981510371107 0.494739463312236 0.481210203502016 0.40565702102851 1.16117344793098
0.18743421316822 0.355519920223832 0.305689961954081 0.313439763436051 1.26919769933295
0.21445047835022 0.195202146119828 0.37271879360097 0.214281926051337 0.974887354759194
0.350546097718503 0.425931128575294 0.565817446680293 0.37185213563062 1.26248897458371
0.24896811939706 0.245074213046872 0.391117255146002 0.619132411525599 1.38366216488518
0.295743931077539 0.322512733102074 0.418527937715621 0.303114600740378 1.0234094036053
0.246860101452632 0.313691956709479 0.404619614747536 0.26049598456416 1.15667397297557
0.278756431026127 0.294050273405598 0.389667654281847 0.286532844013927 0.805620063380073
0.171789265732472 0.837683256408745 0.463403489761653 0.541720012702432 1.49991931530351
0.173684289874693 0.167200408366339 0.322413878779131 0.174853168260071 1.13278490607336
0.278693551793656 0.29668248526306 0.461561098319125 0.278050454764918 1.10535719172288
0.384945553918655 0.48212585307496 0.556471653178953 0.409373806514263 1.14076722639876
0.294541319182138 0.32504805745903 0.477091955592791 0.314839390705085 1.3745275066259
0.379813006615345 0.365741352216274 0.572832381070544 0.389568205709586 0.811718899356177
0.225784609852866 0.214766883568441 0.360509066825832 0.234406913363711 1.12449004517421
0.224475193253154 0.276131375122193 0.385648020819203 0.247352010038355 1.03030539531138
0.200227142698445 0.235012113054056 0.353396820509453 0.227101692619617 1.15074910351976
0.306652555712403 0.363111521724362 0.448272702809847 0.329187291498323 0.977720696603163
0.225213747476212 0.201160518710303 0.402598307316718 0.231702103994723 1.00105870831502
0.280675471584765 0.317581515944541 0.460850403414448 0.327814899800897 1.02011339004221


==> box-12.dat <==
4.45028245135255 4.8724824529681 7.33365811886597 4.71951439601838 9.17423869666259
7.12094355884147 7.97891489594769 8.7416416931972 6.6994315412228 12.7335031953567
2.66159584616187 1.53142963461315 4.69613867458405 2.64160563463429 10.8725817193547
4.1949035854555 3.70173649369254 5.50895515323833 4.13973386467859 10.1613941209634
4.23728331256943 7.73796609469023 17.7864079084628 33.7689462918742 10.7148519821751
3.61049609101013 2.71673144607055 5.31793575372918 3.58851899513798 7.79376366426622
5.36806356217821 8.82693402517672 10.1505479287812 6.58140488308871 10.5446891821207
4.35863720531552 7.43475635552324 5.39293862005072 6.60655164815755 10.1488377936711
3.87870654277108 3.73537437613331 6.04985063272856 3.78415124499151 9.28467881300331
5.75352812335793 9.4656683527205 51.2796479941627 70.5526384180026 7.39032773431759
2.89346729629539 2.22483070930323 3.58238259159349 3.10478760967254 12.4131774506624
3.36105302791476 6.9485028500821 15.1973999104987 15.3508668817339 9.14917894363604
4.4957001525922 4.25619339522244 6.34321623215239 4.30479803668167 9.374487788275
4.75703911327164 8.70852413266817 5.53174667799432 14.7653754550404 14.3913467359381
4.30777094900479 9.47459196206169 11.1462433692497 16.8453965661486 11.3274359199988
5.03323619300188 4.40923673884733 5.10830837536883 6.82111922437088 11.2662799524865
4.76325406918266 3.75399882958691 5.38452296748778 4.94184245360023 9.4849516428155
4.11502509397256 3.89003585130389 5.69609945372433 4.03754395516189 9.36857915527639
3.86982831871307 2.34097340990181 4.33561642934177 4.64759564246493 10.8788683589351
3.54303792362167 2.6373807485685 4.35725920321588 3.8479869621632 9.07035511183018
2.57518244542722 2.46348237403241 2.54370254208769 4.35273130351271 10.904851432262
3.64695812607751 3.12550950669323 5.24163835071281 3.41021664089067 9.32745065861908
4.29439202285481 4.50319666625245 6.58083016797889 4.17309906569666 9.17932257250904
3.68394109312152 2.68030503791479 4.26180942051215 4.22354821715514 10.6465864723049
3.66068760742151 2.54052666278234 5.44610037143202 3.38161739731921 10.9323879979967
2.99114887929575 1.89269779177327 3.85416720760524 4.0740456400802 9.79480959873921
3.07472112413469 2.89432326201596 3.83437547007023 3.41022228340067 12.0815338802637
2.75975365679684 1.87698442535717 5.15685445957271 2.88590755563008 7.8833941881444
4.19033199188339 8.97567961288347 12.7659127883887 21.158624627914 17.2658222897552
5.73425807961719 6.77361930856274 7.85648369996821 5.56873632566112 8.41532828074591
4.10161536689799 3.71695145953919 5.51489001663946 3.97030631847418 11.1827474683249
3.90597045094435 3.50049513696387 4.78814273041971 4.37169382992447 10.788913626545
3.4536926556581 2.33581913666228 3.7731661095887 3.68088847629719 8.14993425879093
2.97283940310933 2.36873029583062 3.56272801942682 3.97874364460823 8.03405805617175
4.69889008493959 4.37064246845598 6.02209098995982 4.46635559663827 14.3449717652866
2.99845206459872 2.87234165873117 4.70734906644845 2.96345273381869 9.17176987168436
5.58408598072082 5.05690760487185 6.96371450472405 5.81217058710857 10.7463862966504
4.57710058225024 4.41992384285993 5.91758029209432 4.57845636635741 11.1492843918063
5.72140092319557 9.87780964552955 23.1217532437209 53.437037004146 15.4186860670581
4.12508378481139 4.39321559367947 6.7006586466804 4.28742454799264 7.57689737211084
3.75370139097782 3.19544844382946 4.97033715736224 3.56412351747076 9.64295278215756
4.57512092801145 5.04590174162303 5.89373783195916 8.53303750972952 8.85078710741228
4.74455713484483 8.04389025109159 6.3191822340569 7.20917682375683 10.1532069840535
2.83092855138383 1.59314607506918 4.17408094920307 2.74671717628673 10.9738136819464
2.80837183064521 2.04289062450751 4.06205349896502 2.86957971839101 10.9720375034588
4.79258362253277 8.3124025208275 5.51813460740702 7.89210895276451 14.7880231518374
4.14344881197522 8.33202235381306 20.0286736624153 47.9350608825422 11.4810785557469
4.429171817086 4.56271413360924 6.81382930135445 4.29666476700843 8.47875328786238
4.45746067393803 5.10601629994078 5.07492635686728 7.68933218157883 10.3519217102779
3.89101799572746 3.10457697656359 5.33118528354398 3.77928827856912 11.8291355113479
4.51548171921461 4.40947793690211 5.34381305054839 4.65675138504502 10.079765897671
3.63544712021894 2.27799915318213 4.64661661402253 3.7690597642 10.4483142314128
3.96751820242104 3.41402638711724 4.50256446297956 4.71874050158252 11.0546921337109
3.25501250441171 3.24141311495782 5.40862115533782 3.24167984628744 8.93204925650773
4.87175577855228 8.93524023380397 5.88034309636842 8.99832210633129 12.0213002981689
4.04843237628121 3.61039093126451 4.77457309576552 5.34502780773543 13.8799825619899
4.26379896599812 4.50650245618935 6.75420864337788 4.36597901791404 9.09688777216309
3.46166020533373 2.3428458325466 4.58876578921957 3.33917850510988 9.18498421185227
4.39031037919641 4.39407659501849 6.72937112264109 4.79063420765232 10.8570915957558
3.96108466923241 7.95305005194801 5.5847251760829 8.77967864799212 13.0851729919283
4.04854206875008 8.03038911728024 4.91272156967255 7.93730851826446 12.6326598690844
4.66366014335946 4.4071950397162 6.40204041558409 4.43117621432423 12.2373708702121
3.59236446708791 2.50652305853159 4.37867145158878 3.94013385790699 7.52284028601448
4.55000073260356 7.84953292245849 7.86439872529368 11.3557541658006 12.354524058155
3.95200158209009 2.89084953667056 5.18242966263418 4.21470794717676 9.88403595399737
5.39261787723392 5.37658552495632 6.63663979282344 5.47718154532139 7.58984280821762
3.69801429678248 3.69094954635827 5.89842360645479 3.75983362968256 8.64027327808826
3.33229413703844 3.56346660969125 4.56939952255698 3.82059563680011 8.11090049745845
2.77913546261332 2.25832926723424 4.46141160931184 2.82665804521288 6.87052783774302
3.74488586790382 3.87994480282545 4.76415178766955 4.28450969840313 8.77354486153706
3.57512962524324 2.76194107444955 3.05848552746609 5.07178783877701 8.66243190435956
3.74455685649831 3.88839152104441 4.34974414296491 4.82877930719024 9.04070197706883
4.65871483688324 4.09097275306651 6.27008419209333 4.45527825835417 10.8286926109986
4.85344154552924 8.79608641610734 9.67173041948496 14.9401492276445 12.6864876033689
3.94937503782077 2.87237055561122 4.81748389807664 3.92625254571233 9.28706107059804
5.72202493244822 8.73088822434689 6.90292925755035 8.58184176086344 13.2479381922863
2.04077152541992 1.3731306253121 3.74788764448058 2.03984653005732 10.553541415957
3.72722602668559 2.77640719411516 4.34625095220572 4.83119833502774 11.3788843008839
5.98601616436908 5.58811556438303 6.16137950765059 6.51751723013005 14.8501436806028
3.89237672389705 7.42263341862488 3.66780193326061 7.01915633792412 12.7889642542225
3.13629200994493 2.35707168596418 4.64543318855891 3.24349178387359 8.17194245620833
4.93104162604852 4.25978793470225 6.40398677316211 4.86995675972379 9.74558640996292
4.10693525329525 3.47169773661237 5.36133508212249 21.7305107560587 10.7842516887963
4.12041651750281 3.46116844545668 5.59346424491599 4.02449386579315 9.53810739224839
3.97317234579601 3.57197785494954 5.52370791746965 3.83625819417173 10.4676482231706
3.26458844313118 2.77414209163851 5.28724045018872 3.20951846856007 8.77286378989659
3.96649885600498 7.89907036773298 7.77578902391347 15.4662370808244 14.0724135950657
2.92942356591641 2.0133445475665 4.06726394850167 2.92970100893179 9.23651860141818
4.25387872643051 4.0997323627415 5.79203643815153 4.16401494802731 9.90873980762909
4.48307268869453 7.45820753490354 6.07087229062666 5.50422590902997 10.2568014061639
4.49235432495262 4.03642989554467 6.19187428671879 4.28240207571539 11.6463624063102
5.08128843421486 5.02712372380947 6.47787836817162 4.60794411894543 8.15675702545396
3.91250643426718 2.64610572195641 4.80220518578611 3.7835169571664 10.8839787304959
3.38083283342497 3.0802364396401 5.15700596733652 3.25714694180596 9.09411522975195
3.46572553569224 2.4174334132025 3.74418359290895 4.47280919244116 10.6959183370087
4.27081074287667 4.0649713300105 5.99604915808024 4.22316329762527 9.78145329097253
3.89585821231167 2.83482627576172 5.04336622673052 3.96183825729207 9.32022170637317
4.26597186767638 4.08051897118773 6.41722511890785 4.35300184281403 9.7972306309767


==> box-13.dat <==
62.4247980840475 55.0770058866772 77.19684845537 63.8991529385579
82.263373490856 79.5632257905866 91.8187708688157 91.9465133499358
45.8482113074938 39.497934702708 59.8276946844139 84.5086703043446
57.8910790320395 49.736980539058 76.7171812360677 88.139408008137
52.6392245359499 43.123452051999 569.272727254799 1882.37794448739
53.4122708207417 45.3035286697166 76.4281911361479 90.4407238740525
59.4437395201439 46.6243749950442 431.666672859957 173.026300353962
53.852700981018 44.5679879835142 167.448677121743 219.145491823878
56.0583474512019 48.2364568331061 66.7698719833438 72.6580168135184
61.605918241928 46.6021560977952 3044.34091617979 5039.98885637635
47.6478557312079 47.8534952025313 71.5135664112292 119.014334516684
45.8513192919294 50.4391129038721 945.126034031559 700.360014881251
60.6817235494923 59.7176052055172 92.3341806501342 76.9562105609242
55.7211661851085 43.6447321138099 201.603711831168 606.919565530048
54.8645695942057 72.1272363308358 406.317139061977 790.41102499479
62.2629233880875 63.5971090403879 121.722120482719 230.877866254089
61.227753845746 46.8171415179649 82.8489549310269 135.328772077012
58.1474767416024 48.3102665828862 65.9253623595472 75.9170230661494
52.5719790096077 39.6967478367366 56.3084504092166 162.078050417849
49.8434714788423 35.9552547420694 43.4996847968931 108.041985783618
37.8881953487352 47.0676586922471 74.2832237732516 181.166225892318
55.2992438791946 53.8239712052165 89.8320319800718 85.2435367713555
56.9436273441965 55.4499984988879 78.9878065465058 75.2467226018724
44.437091020828 32.1454575577989 57.7305010021232 129.980456582351
54.0375871727682 42.7381676846893 63.011270266124 76.6341794789881
50.4863325113129 42.5176599688158 128.201080773573 163.88975201808
42.6466276932449 49.7594916914304 75.2780128423708 112.675902927379
50.6159954545638 41.9351246511792 63.4253942759919 61.9405606825383
47.2037018785849 52.2189842852092 590.958901179004 977.508738786842
68.4823280163784 62.0504618464398 79.0807879892378 72.7949944294075
59.9765284159437 53.8749049221772 81.6543765882058 83.1430088890662
58.3320705658162 58.5357681784211 136.968479260302 144.384373410844
50.2014807201884 41.7608424248766 98.1543589013952 106.205114224853
48.9043112138601 50.4930893482 115.922051808373 136.546903015658
61.0945002307266 51.5861769158351 63.7167020570307 75.3002695014921
49.9292659959338 42.5601226961679 56.2475556380488 80.0962793589315
60.1548145737639 47.3629598627318 79.9172189522081 140.275464616703
65.3466784791567 58.9434030311566 84.0379527561587 74.8739797842898
57.2716010759376 38.6362257337264 889.172775942954 3102.97300542435
59.5872543571103 51.7536538603503 72.9530852840014 64.9315988989162
55.6740654867256 43.2186680810817 56.8584477219829 95.5514172008322
57.609012482495 63.8599535273741 144.44934857179 318.076940360234
59.9075077111525 60.2361733599755 181.599943052312 1827.2069372468
46.0668464922706 40.5583527506185 68.3582733062331 103.349263229867
47.6298420459649 45.0756257019172 69.3904332969625 89.7536944422105
56.0004835964926 39.854371282267 185.269173759261 259.056699001598
53.2185097354941 42.0198361164783 897.43748604128 3317.26508021155
55.6925519037783 46.0739470044277 63.0997403513713 73.7960736097829
43.2080484045958 61.2725616016858 94.6015728906816 267.80982717638
54.8881490370608 45.9892731085164 56.0672227362963 76.5209596539214
56.6006781947003 57.9070923929224 96.3669647526157 126.938162710935
53.7665522129753 49.2321719585307 88.8854007742142 117.428962832848
52.6949530621794 55.2761876118242 103.444803917054 140.187101751263
53.3320145666394 45.3958114106819 68.8797399450974 71.9582929650476
56.2754186625937 59.7342705337281 114.069248936483 703.407897777931
57.1584980771208 59.4427234733303 142.71280354264 166.242381845672
60.0611302341723 53.8874151081525 77.1963344370844 65.0177108829868
54.1787230073609 43.1268257933978 89.0192282225187 88.1492350649294
63.8840722772959 56.6862803534227 81.1042346313537 64.4960361040473
45.080130587391 33.6192519703828 188.821197559261 332.802138409629
44.7613572919648 37.9551173472399 112.742080773247 264.86899059384
61.6583373029756 60.358553585393 90.2392283317361 81.7165508625915
53.4652223074661 45.7314149056122 73.3126315779143 132.483638556995
60.3937761448126 46.7446342703804 410.723176199118 478.647923377907
51.3822903292924 36.7869916537327 110.850128715253 115.813111129959
57.7715593720011 58.6663227073486 98.990788560277 117.750461681013
57.2369212673067 49.1695309295528 69.5669717269724 64.3086014496368
51.8769930357685 57.9244509994888 116.531562299285 120.469723217926
46.8229547087393 40.7544666687042 60.5615543340186 87.0062722570517
43.0558656287125 47.3042290397957 87.2782429341098 132.002559467783
44.4840383926544 45.4967399656187 97.0313557676348 158.309089511354
48.9894840940411 58.0731794374947 93.6675077421293 144.889779589352
57.7394110333984 50.5489824995214 70.9874744768358 80.0789571440435
59.6745561829909 54.4205327825083 372.89425401895 644.672136854375
56.785641480315 45.492075497415 59.5613561554647 94.9373995200676
67.208400979979 63.9208944781849 209.583441630275 272.397027907664
45.2100538508061 37.666356123725 51.7938443785167 75.6067961255988
46.3875342014612 46.6741972153426 84.2098476883656 172.567929319692
70.698364759287 67.4928875268583 107.028576781383 150.564451468881
41.5172091419498 34.6585401547013 94.3969565873947 235.757972701324
49.395778267003 40.3870716189423 70.6461506149352 108.062972578628
51.7563352756749 38.3962618599108 53.0154072410041 119.059750025984
58.7866631688874 51.4247508149461 86.2606480165787 1073.30820629701
55.3342195596842 48.1713356524878 78.0582267961409 84.5149714854288
59.5428502433205 56.4275315441458 97.7379625750869 88.4052854151413
48.7391612677634 45.026959177313 61.444914292846 71.7676993666869
53.1284514582346 48.0611435010482 280.060290805291 682.784662014455
47.7171674913787 42.4178398989157 61.0192835672196 85.1200228932704
57.7775037067085 54.4589072337481 82.2769973245436 94.6125251140614
53.8571595364722 43.265354448159 81.816575686122 153.453321141533
61.0345367584213 48.3169263170401 68.734284674787 90.4128418922748
58.4047167066753 58.6534270216412 82.7270048094129 83.6180911754194
58.4097270398919 48.9468738633867 63.9737107194949 100.847701909847
56.0495816769831 55.3177575007665 94.1788011139504 75.5506076765481
44.5943388246765 26.6142227308208 88.2477697981131 144.469594438495
62.3697046966954 57.1826667244295 84.8193329301714 73.845140633045
51.3603624900846 34.8141038300852 48.3265434228691 116.970660307386
61.9518354705865 57.299592155241 84.7282551170496 67.8107677133092


==> box-21.dat <==
0.800725806015132 0.39440243930649 1.08899663523159 0.78865911119963 1.45546020256617
0.896929588872288 0.562575185602136 0.981718956235452 0.864061976338975 1.62141010150581
0.869267223028623 0.298032111372556 0.954642054898737 0.844789212829959 1.71554076161277
0.931479983959498 0.436857998492406 1.05533304514336 0.942628446530606 1.46117819909691
0.566945793748045 0.838318262099247 0.903490764931903 1.05764835472172 1.67369046288385
0.895705784236923 0.389057936642987 0.949464889068022 0.870850573990271 1.46072298496642
0.775970070224138 0.495108044970448 1.24914539594927 1.68797110230727 1.85566185562654
0.939097173232534 0.550470974022932 0.811916238228195 0.921007431267636 1.58300983320393
0.624288353249272 0.207980428144051 1.05455194504418 0.586967079406554 1.19517756806208
0.955615453046395 1.10775932978092 1.71671016933204 1.50502304429422 1.66850706909071
0.695692899476174 0.315109561496784 1.03386116186013 0.671356100437495 1.40449296234586
0.648749729592706 0.752453676264971 0.780625228017509 0.851721559761917 1.63985199995358
0.701653046549313 0.315828398285428 1.08204800928914 0.686074485683358 2.27662323068808
0.864093013915202 0.4373328057387 0.823515070585383 0.89236807792022 1.62055929800857
1.04319988161264 0.7785132440629 1.19846519325453 1.08103077023454 1.61662652262604
0.82045040004015 0.421158626754028 0.861398183946858 1.43958457834684 1.59730667651116
1.03994168335759 0.481732750134945 1.07905123277073 1.02409709390457 1.55515314356505
0.798931949929031 0.30314942364475 1.0100783506271 0.790481810250177 1.80422190967062
0.789245939822449 0.349390860892192 0.770587733084783 0.771317976586054 1.73765381114689
0.720836822947856 0.316276973915064 1.14621409505191 0.699128483432098 1.22077109948306
0.889615325812507 0.432647296436774 1.20389359002461 0.864434806188186 1.96847350459532
0.742438227743372 0.224337811625973 0.910025985830794 0.725816180995114 1.545804966493
0.955799684613308 0.533468380792836 1.13347352649814 1.00784491256161 1.81523417775361
0.646941175043718 0.293893346139328 1.01464434452263 0.622161199422099 1.44189491673949
0.583395197479791 0.14100459663635 1.05688427001856 0.567335487574928 1.4081178424325
0.631726642804563 0.326355428347461 1.05833582785694 0.680681194642334 1.52499783774428
0.905938004718613 0.43101502813779 1.05612945906909 0.894758089458959 1.38174857904656
0.666843122476364 0.248583942377774 1.06906042654182 0.665725250516312 1.11675766732113
0.816788034096199 0.887307504428127 0.888923194495339 0.974009131600113 2.30558088062372
0.807137267875244 0.545974987441795 1.29565710953484 0.802656104308543 1.49202336805735
0.680921669646122 0.261133907638654 1.0233100264849 0.652947217170051 1.30255104119949
0.683446579740698 0.394174471489488 1.06576063802721 0.694470215362127 1.62299826690128
0.587333398221059 0.331722432881107 1.0622231687496 0.514486525982392 1.07213296041457
0.91979105031341 0.39147433520098 1.04129379724693 0.909785181613943 1.50380386968272
0.716920277567323 0.261117824465965 0.954215352611631 0.708289018667622 1.67952770527869
0.77871403112175 0.314003927433958 1.08801632752133 0.764807643158177 1.64409884391407
0.683085843732487 0.416482387021663 1.2295556022548 0.854549795455301 1.47443677335603
0.524524237309995 0.25957754619462 1.13681923170096 0.446219897304639 1.80773479243308
0.92723812609606 1.04292813911013 0.984873142910039 1.42026779353271 1.81381700276095
0.824454659721083 0.339990789282827 0.917231583923251 0.80152917877788 1.13697741736672
0.615572435541475 0.177891823151292 0.932784169766609 0.860867534257286 1.77576321162061
0.762726148565187 0.549206581571086 1.19467496195017 1.34562073084175 1.69636332465986
0.939228325388705 0.524006963829863 1.09353586924538 0.911549176578053 1.77008187033364
0.570181220392404 0.177645688068363 1.09518180589097 0.545792197884445 1.14902622189197
0.667733183507892 0.315669658332843 1.04822017381655 0.651920867405312 1.93134547742983
1.00963985056149 0.588412613547509 0.936916064953293 0.991390103025428 2.02300566334373
1.14613482224614 1.09192758893323 1.07962820186423 1.22184633885015 1.70937145823192
0.9428231185161 0.510500171101985 1.17366220427718 0.939881029107121 1.78122835331087
1.02915836229176 0.698635723649717 1.14972518740887 1.01125948615534 1.83573470079209
0.709200976478765 0.23186205001754 1.07010502295052 0.69981237967987 1.90981558667612
0.706763085144945 0.318726339133941 0.997535628887464 0.702772641549158 1.40893065667378
0.792069931603022 0.328445982553446 0.93697548380177 0.777876020657867 1.82256577023178
0.938175636093804 0.444416524485385 1.11322952215122 0.951966990681685 1.65748064435664
0.493656151330859 0.202348664291674 1.01770261850645 0.538272600807762 1.46593831853795
1.03384323671832 0.692153460433658 1.13493540932388 0.992205297166306 1.48609119142755
0.782437753248382 0.342717372642334 1.09032566363902 0.766980393318135 1.67927165675306
0.927751130175191 0.479899679332247 1.03697142652751 0.926881683342242 1.38518829251086
0.569998032249799 0.264328412475143 1.12649724538784 0.525072965143941 2.00364067122095
0.653481330541115 0.350156540771663 1.06782151093916 0.641758891754682 1.32937758440901
1.13239594675929 0.735390179885364 1.04610368216993 1.12607697624895 1.42680403763862
0.967420976398741 0.608521819832009 0.914302049818902 0.960330819220725 1.29524196893931
0.956320320660226 0.526873205636878 1.09871060618397 0.973210232100299 2.01008041575571
0.638467647254329 0.261582447671859 0.777675090579791 0.658295081345511 1.52919745325708
0.915474942985292 0.524749936837451 0.866328680719105 0.946755708328228 1.70773354848297
0.762933372068074 0.252799021538571 0.951893002341074 0.727834604287432 1.61040001545685
0.637262514475528 0.380335237086346 0.83503351538045 0.61911828110038 1.57579044895146
0.647920320553618 0.243177751933963 1.02431611438101 0.640492994226115 1.54168774204041
0.730329211053083 0.449582922558336 1.14594207985992 0.692708166972975 1.27145336347525
0.824782767231686 0.361766415233945 1.05794976327767 0.817888397319525 1.53898470823415
0.635334235065012 0.362593561495389 1.08204764849502 0.600894156479658 1.50667287413468
0.830766703795041 0.330961404899185 0.89547737581729 0.819115965115956 1.83072949605197
0.919429788164309 0.542551695864943 1.09319076169144 0.950544394497784 1.14321404607591
0.823647762370192 0.382944089024064 1.0956990985964 0.80935859743688 1.50024809539238
0.596612232076346 0.447957345611705 1.08092846767923 0.83902363754238 1.54802187273615
0.732551709077452 0.305604966049161 1.01832970397552 0.715263766689982 1.48721573664876
0.968741350645263 0.577353188650218 1.00171756280432 0.898354580435949 1.48005799851242
0.536240503232636 0.251967787501221 0.973962865537819 0.54904721909006 1.68112875229621
0.583351194743081 0.209412743177871 1.05993749794889 1.89483051089265 1.33985885083833
1.02940857424488 0.55712236160736 1.23096138972352 1.04993382861013 1.64462075546465
0.714883635301797 0.39172527029765 0.955934509905933 0.723623034542218 1.67792091275199
0.823593511046615 0.359853741267637 1.02321452523391 1.30019985009685 1.61201980058878
0.713725607788548 0.343790790845912 0.961396263908502 0.692449854424614 1.84735716401101
0.786186827877681 0.798377078795285 0.739967757448583 0.909954750563374 1.4837079151266
0.871972308307503 0.325786449134532 0.907221628196758 0.86154910619289 1.38144791698765
0.860925346009685 0.339066383165447 0.829704722262832 0.857927040839554 1.53210510911624
0.731511493762932 0.351377665548975 0.972071115739203 0.740548990737896 1.1449379316659
0.794688661298438 0.442179087164792 0.845762443620393 0.898016281419182 1.49720309853782
0.674148146719494 0.251938552579034 0.96688949075539 0.660394233694355 1.7328965590709
0.894582004378147 0.462238138200268 0.984728638678194 0.88410253547796 1.48547092920246
1.02601971872136 0.540184640673342 1.15783236467097 1.01194124302248 2.41495685446279
0.800362656087762 0.266296333783752 0.908047667540316 0.779501068814228 1.50415797380849
0.44359540842435 0.347436586243834 1.15991086959746 0.435778134351553 1.11930675644029
0.678569760579097 0.214604868592681 0.972439705142201 0.654760545101814 1.08536524625897
0.642167529288691 0.250090458653021 1.09172407018982 0.63022841286403 1.5697535485267
0.838227444358485 0.349695888072953 0.975545211805872 0.822570267453261 1.6138720788519
0.638854462109421 0.267678212779684 0.94762534923952 0.608908501994539 1.49338268230072
0.705047939671247 0.279375005998342 0.942365075313434 0.686046292575367 1.30048521618742
0.520957038676652 0.232829809365188 1.0156254128652 0.444132344126944 1.68037115337539


==> box-22.dat <==
26.6244248774728 4.33100928792664 11.1733106966824 21.9084894467818 15.8564973346708
25.1870843037812 6.91879566104051 10.9632391732389 25.8968248252048 21.3083352900819
26.6878608560586 3.73279392459453 9.4325216595296 24.7892051679466 16.4872710668866
25.6091459342333 5.93644908022305 9.69310577578256 22.2427807470567 14.0388364744137
23.3900361209629 3.84583701414602 19.8417811502068 45.1775403604863 15.5799557975533
26.2919096016899 5.1619740083802 10.0465080414685 23.1828751002299 14.7070911006094
26.8540034679606 7.06755666252024 17.9165658705727 76.0816410474616 22.9358741794985
26.2683251568715 5.45328328355736 10.2007971140569 26.8455390641741 14.8424203825282
24.6633263768939 2.96846866863395 10.960561220483 22.6257681735278 11.5921161962338
25.409789523615 7.14006819943423 51.2208736303937 63.1612712469634 14.7812188742836
25.314036487866 4.6776336066315 10.4518780181481 23.2129120564712 16.7698470059798
25.203003192552 5.65693123055083 16.6022477259162 36.486412770334 14.862497386306
23.8304760930285 5.25589828925524 10.2261661023516 22.45450130742 21.0036028371435
25.5000214633137 3.62007760798174 9.97166328148238 29.975129084647 17.6366734174169
26.4941195819368 10.7904133610033 17.4870401872473 30.5981002440506 17.3146244613042
25.6694601644776 7.99461842423941 10.4059898491751 80.8547354359557 19.6644299493271
26.4218262579205 6.1762284959486 10.9671527236751 25.7320894231867 13.9703967891865
24.8133878004558 3.52023097001981 9.51087594696565 22.864855970839 19.7195027100181
25.4228880483939 2.93352116301831 8.69980032491444 25.8666147770074 17.2033200924473
24.5244784383297 3.91786249132923 11.1060436347132 20.4290895889482 10.4267846779661
26.4289209611995 5.96880677205044 11.7197307263999 26.5523922225341 20.7373872818748
25.1093551290201 4.52101636546997 9.20353461989422 22.4692616778217 13.1658156926268
26.9273914538124 7.43164193975875 11.1909265076166 22.3497645496037 18.9806560057712
23.7483230281548 4.52348695549199 11.1386916630185 19.4685591779074 14.6040339291324
24.0673176694196 2.20038446328297 10.0157763139528 21.664521633304 12.7609121666235
23.8806628375843 4.57010017811188 12.9728204501549 25.86964654817 15.7253117041248
26.4373579388687 6.70643958366037 9.41907106613892 25.7994199031148 13.6016011896563
25.1973606707864 3.53245251135076 10.6844253085806 19.5416920346007 10.1024646907941
23.492440509812 6.61506133523922 15.8382702066477 36.0200721846308 28.6051405121837
25.1410144227662 7.09609432512591 12.5476098743178 20.5861108260431 18.6118647415261
24.5033519883411 3.87310510103358 11.181750564621 20.5790470508814 12.2940091095349
24.9432166621274 6.89756585287047 13.6235468172227 23.4980770372835 15.1417265508452
24.9930940621867 4.27425965866772 12.7162808267047 17.6884279497951 12.1603305621571
25.6841748838064 6.24695953997132 9.96744547645381 24.2831025669816 15.1102013706349
26.2109987661339 3.88308408934531 9.82763069309197 20.866620896151 20.6409940572041
25.2728485962677 3.28914203533599 10.3981789220663 22.7911252592514 16.0753011093587
22.7644849264072 6.62554581895324 12.072521457928 32.7636134460015 14.6702424299323
24.3584416536538 4.08241009907176 12.4032776994287 15.7273883682262 25.2545326825097
24.7703780394066 6.82500361580989 22.5710822451027 56.1709347894888 18.926874882547
26.4082769458137 3.7041005753895 9.56722001706947 22.7439516692375 13.551120603476
24.3685526238482 3.08857785153656 11.0133421001711 41.6136888835591 18.7875703701818
23.2871785338108 8.50563337552459 14.8711532651058 69.8078811861638 16.2060098018689
26.3812358643964 8.08812022838733 13.4176841195441 22.0216615271826 18.1632851637485
24.1879070759042 3.02477817577943 10.746400931492 21.7522953900372 9.77274852034185
24.1999077656906 3.6534056290037 11.7451042515783 19.5154771667093 25.1144442093051
26.9116290571631 6.29996820409052 9.81542081868744 28.0894188987219 28.0856962525148
27.5568089810524 7.31448818534092 20.4870383870588 39.5138548692489 16.3641114694525
25.6114949385683 5.99131283466237 11.0494462438589 23.0744109059412 16.1980227971576
26.583483593123 9.35708292085899 12.1083675646198 24.0041715134971 17.3171136935496
25.1690453653165 2.95085386328551 10.6313920091328 21.1700273710624 21.0257229506022
24.9987867088247 5.28950267060203 11.8700431582062 26.8677725158199 14.6378305074451
26.4285265895933 4.43311642047772 11.6844448386906 30.3773036738906 16.9188458222156
25.8825065654804 7.08576572789379 11.2028239540525 23.3766614981956 15.0670307987962
23.3707016027192 3.00707725360865 11.4751246755614 26.723044952592 10.4963438817769
28.2228211335189 8.94310553176414 12.9239705547075 25.6740641238683 11.375998252613
24.0718929760064 6.55464140645753 11.0540805207752 23.6164358411412 24.4611968349795
27.3654176857709 5.68414453778783 11.1096956131003 21.9177492564874 12.9469418863354
25.1050604832244 3.56636865996258 13.2088972012215 19.2718574124817 17.3666142563291
25.3978878135026 4.23230218812453 11.7777643806936 17.7237169690293 13.358850792574
26.9236825118151 7.72940139274741 16.8820361056557 30.8019953385984 15.7394881059611
26.5712205463501 6.47391915574404 10.1528552646388 23.8346722688309 15.2836796891081
26.6204369605119 7.41221517102279 11.2031119529398 23.5214640316477 25.0118257142022
24.1457141556671 3.47691075490076 10.5628186022414 26.8657803762642 10.5872576054245
23.864382285537 4.65245963632244 10.4085637898558 31.8183933377643 19.6412362674228
25.6220670322935 4.30813540986038 11.7925690629355 22.6467786572905 20.5746374397746
24.8512791127321 5.34529134491269 11.7400490103887 21.4238622275966 14.5594754709124
24.8764713450498 3.59651749734052 10.8465556464975 17.6154237565414 17.90541441163
25.0616246466358 7.071901473426 14.0225703830034 19.6945206800456 10.5971774937862
25.9694531735474 5.06745623346337 9.90840208218482 22.7166277610254 14.7917278246336
25.1298700011719 5.18146287964148 12.1453746265135 22.4348255287224 16.8931509834295
24.4548470139133 4.7261726265943 8.18864923339138 24.8592222245041 15.3248512913249
26.363419785571 8.25530890226122 11.7599419793308 21.567097136209 15.1249816471302
26.1911020008519 5.61390582710063 10.2643160984104 22.253771619575 15.7455775066424
24.286454664971 6.33816346537129 16.7026120786769 31.4198381913124 13.3915125478647
24.5695803866612 3.52756772207404 10.7788860327626 23.1595987992169 15.1978132705512
27.431349772838 7.82368655909944 14.089647333054 23.2139306991887 13.9227397119621
22.7741423655937 2.86178455095464 10.0161066830314 17.688265816861 22.0366397969464
23.6019595772618 4.34976506888368 11.0304127748354 120.874043311277 17.7798675495731
27.5557692508345 8.59419313129581 11.5567949012977 24.015403176307 13.0970698672424
25.5101295245381 3.71592779586 10.4205235810233 26.4959809697103 13.3417033547405
25.9794884034103 5.02118008658505 33.7201983675191 70.2333795080257 16.2956522035786
26.0847677494406 5.10186466543106 10.4366384772964 23.1705494480505 18.85628513868
24.8410227783476 3.56073886085738 11.2866809562753 35.3481688195396 14.8642070276548
26.2133510363139 4.94646750439288 8.12015895639147 23.8032416762183 15.0333737182458
25.9646011098176 5.85939834460717 9.45347922251444 28.8500714964278 13.3564399319138
25.3046610918627 4.67499251191604 9.56636480957386 20.7730909144631 9.78131660884105
25.1056023176545 4.87509853188063 15.5419856509814 33.518464538346 18.4901941985406
24.5148940548876 3.95447423773937 9.23474154842461 20.6067007855811 20.8261376496733
25.8288857235029 7.33831467529333 9.63293141968874 23.4011695443229 13.4981450621741
25.8923066975254 6.554469056668 11.3911231834744 24.902153767735 24.5512791078173
25.0688147972282 4.41407839193319 8.72217692473254 27.2048486128523 13.1486751597415
24.395780046035 4.94162111213115 12.3428571779442 16.5848496981813 10.7373933990253
25.1676792485175 3.43206820027266 10.3855855040445 26.3919580208972 9.73085644953142
24.577150732256 5.12602454691588 10.7847698553204 20.6853510536226 13.9872014993165
25.0404815190526 5.27336275317241 10.8022152122783 23.2329666642629 17.5617194144551
25.2879070619701 4.43837264688195 10.5279445358136 25.0259845520987 13.4247672737285
25.0332467752502 4.66808911521344 10.5107456532558 23.1334381649114 14.2330749011959
24.8957855069926 4.11645847288194 12.7035954693193 19.4773298195394 18.7956764536997


==> box-23.dat <==
276.189244701682 243.574458153778 206.339637445519 745.86066525772
267.042155564294 231.521629488486 262.26941293897 1317.09818444575
275.198504014106 245.41854683189 139.303178892126 938.569580844774
269.297696399871 233.138668281178 178.192914441935 658.000137827403
265.53164562318 231.221880634655 592.291389707415 2823.93905933526
269.42598127589 236.853624234484 318.924295453839 840.601255222225
276.519260223173 242.217384942863 853.930051373478 6851.83816859681
275.764216107795 239.279466038929 249.33730984233 983.078425474027
270.712510056304 235.900359764343 242.621994528055 1046.59022940365
268.49187675541 233.616090212694 3160.80733513632 3857.84911481401
266.744377766913 231.722396424041 167.965535136302 927.798534718548
272.663404795763 239.092958155951 887.383619923953 1982.72396388367
263.420381344777 229.390171557798 224.641369053623 901.961835757457
272.028797558249 235.175129858748 288.282356737164 1298.68192089793
270.737945497421 234.130653550302 524.951011389577 1415.51665323142
271.368606080473 233.972782416747 261.016850364958 7152.43915151139
275.174235233583 241.575732327768 187.695469859345 1017.94277430397
273.211429830511 240.873379236142 128.98538335971 734.924701146334
268.473664938162 234.1730359774 288.274067117139 1300.41800776794
268.46846979298 237.076169872802 252.257709634671 835.628851986144
275.919019585386 240.880663045112 186.149688251693 1223.06627055946
269.336448468078 234.465728563774 182.081563318993 738.067742630008
281.049090645807 248.068885056185 187.436947847001 636.943611936425
269.673230860461 237.66092728823 300.25012569518 941.336218972741
265.378326263596 231.37615665426 180.697661713101 804.85790858871
264.193762931049 229.495062530686 360.274237328372 1494.28517295788
270.998057381051 235.797311515223 219.693522319309 829.953605599534
269.005340907107 234.252656156809 235.313640785239 734.888248702061
258.622312508049 228.754651913045 659.392867730317 2152.78224875935
273.480518300895 240.210644989199 270.534567248811 813.107884452842
265.28514646644 230.401631929306 331.583364097068 854.277849855467
268.895057137505 229.419342438848 445.836988964504 1668.0890136784
271.195220134336 238.933743856897 411.050628106084 1054.62934158071
268.163553156561 234.325780921951 127.115327723275 680.76207910037
270.732096504824 231.108701663003 336.0123591489 731.897648294355
272.987064753614 241.458390662777 221.04630007693 914.071122935464
264.334615099483 229.086860467332 273.593600624451 1932.80055342871
265.058791022418 232.091141390688 410.920375913161 971.839819756457
269.736505926324 235.699861561243 893.911531089938 3162.03176261281
275.001233279242 242.039496317506 269.809284785615 814.442240488463
268.082338455803 233.068663934374 434.663002428498 2975.85666766881
264.393258881626 232.34666465565 313.877294009896 5269.9755294815
274.160761309698 238.196664617226 344.756003562589 864.363753469514
269.888032019365 236.223295867611 215.020119294771 1000.88942207115
274.031234723205 244.860440973027 231.727061856647 781.024290287415
268.286591564664 232.515617631811 220.242799267603 1025.69844693951
274.137741215093 236.465652023145 922.747550061201 1949.37098353157
270.750725727917 237.483123712592 195.741817115405 884.174402461777
271.298471071526 234.239531279306 232.790075298922 922.496167851897
273.978027411695 239.952364376815 236.972466416157 782.005461011626
272.009642105015 240.096263737971 313.766562191794 1193.90659794128
276.933740406722 244.114985033577 308.585560972375 1624.5603583604
270.450439283207 237.033566746769 159.968619121488 667.811957580566
266.144367924992 234.522560214858 383.41053951022 1742.55394921167
280.901000021578 245.063006529414 255.797569286899 1083.60434991707
263.775412633677 228.041681458123 185.545935124847 722.761913708134
280.433584984761 246.735413439546 200.711257295775 713.158441458098
275.744478562627 244.793158194285 387.668764414559 1082.87676558669
270.950085733475 239.08868397851 334.596519858126 709.122152759324
269.329794658691 236.58948648005 639.871435555741 1151.84169895431
269.325407380659 236.632073192654 325.332125177182 742.958213334316
277.05431185631 242.894224731846 126.441133965422 693.4031150819
263.226184956414 228.500337622401 281.368599552241 1221.9792419489
259.113524180539 226.72232241292 536.079352210216 1305.32955006124
271.512297357468 236.159190017711 401.789804758276 1061.83934354483
270.897477842714 234.978729058084 474.414996167653 977.944107957059
264.233314136466 229.548365238673 383.456386100724 679.851047933247
267.48820642503 235.908284108953 355.453835730408 870.981581435492
273.471600301292 239.252482808299 123.214652960303 774.200758329717
271.528177795892 239.896830263196 320.421624369083 1178.49639327212
266.752343563105 236.464520337123 288.003589249616 794.568960654551
269.135584573165 231.752499693705 199.100303595543 613.507955497478
272.28447071362 238.708385137508 181.151072423798 766.951211995097
266.096186283195 230.328135878701 583.554955197004 2029.96093503452
269.396416975524 235.47432098672 198.888387992713 873.659816040193
279.939471097963 245.15150952539 460.229102217786 1151.53087902609
257.430560254731 222.615172775472 198.444458033009 633.40187176919
268.717809759678 239.113676886273 275.612208888178 11566.1928489685
276.741926393706 239.173310995379 155.662858506921 645.042007187313
270.891765675272 236.970460927001 288.148444537293 1289.58358891856
271.135328364034 236.991839079678 2241.36764721648 5682.57857531077
273.951110496119 235.60192684458 316.227379957059 1086.25894288691
269.453879919336 236.883882430321 448.68372454813 1705.15878940396
272.728378065427 235.50125707001 127.369795789249 722.332064361456
270.770553479175 232.425840940806 219.494619299246 1200.3294009912
268.22640651995 231.830921004616 181.510590322838 764.987611466678
270.57385228054 234.282426846963 577.325845249517 1964.02750182689
262.044909124542 227.558660277062 165.404147241697 717.041573779977
269.007981698363 232.949888210473 197.593553292601 842.481161659875
270.521068688194 239.729638539407 248.876956880664 832.865783767775
265.398478474988 229.790260522512 129.039393156303 1311.87497734189
273.615300398948 241.705956171301 384.913683699933 949.4933556992
270.361989729782 235.864140171475 300.234476804907 1594.14430205536
267.748675606539 232.632345452236 230.929159642846 786.927273808578
270.16959884959 237.397760677997 344.540579566614 976.845222790963
267.50353387555 226.862342574448 282.672421954743 1115.78686856821
269.701297669484 232.742010084982 262.327255111536 1042.72945587331
271.510658839521 239.728922989413 402.245215337484 1255.59190879107


==> fix-1-supp.dat <==
V1 V2
0.100200400801603 0.672290446363495
0.110220440881764 1.00034945915518
0.120240480961924 0.933161490893828
0.130260521042084 1.00553393176192
0.140280561122244 0.797342603757117
0.150300601202405 -0.504779681518842
0.160320641282565 0.132181625963154
0.170340681362725 1.9239627046695
0.180360721442886 1.13321916187046
0.190380761523046 1.34309230390796
0.200400801603206 0.864763061906011
0.210420841683367 0.722655354656502
0.220440881763527 -1.02898903475647
0.230460921843687 -2.78832392884958
0.240480961923848 -0.792108193864817
0.250501002004008 -0.469553970630392
0.260521042084168 -1.03737786892626
0.270541082164329 1.45908513501302
0.280561122244489 1.54148620660447
0.290581162324649 0.690228423942524
0.30060120240481 0.660006696271827
0.31062124248497 1.62070388691521
0.32064128256513 1.97577179495019
0.330661322645291 1.09108556957643
0.340681362725451 1.44853273207646
0.350701402805611 0.941291541907763
0.360721442885772 0.0341493701708481
0.370741482965932 -1.94594588070388
0.380761523046092 -0.96291057222702
0.390781563126252 -1.47645300387415
0.400801603206413 -2.07780180952114
0.410821643286573 -2.03259097341644
0.420841683366733 -1.84428312837209
0.430861723446894 -2.66534819762533
0.440881763527054 -1.4960045310937
0.450901803607214 -0.947876238787436
0.460921843687375 -1.75685484132499
0.470941883767535 -0.25216946390097
0.480961923847695 -2.32835888814646
0.490981963927856 -1.08002343109045
0.501002004008016 -1.01765510069024
0.511022044088176 -0.980672189737816
0.521042084168337 -2.40283068554258
0.531062124248497 -1.06302230070519
0.541082164328657 -1.78086264054371
0.551102204408818 -1.91034651081004
0.561122244488978 -1.80296430494618
0.571142284569138 -0.519718609975782
0.581162324649299 -0.227897037823644
0.591182364729459 -0.997004665648511
0.601202404809619 -1.37565934533747
0.61122244488978 0.493936642320079
0.62124248496994 0.0130329288713144
0.6312625250501 -1.92646952058307
0.64128256513026 -0.961332006830147
0.651302605210421 -1.21397113639698
0.661322645290581 -2.02728884157865
0.671342685370741 -0.935825361348917
0.681362725450902 0.331002024415533
0.691382765531062 0.889607753762525
0.701402805611222 -0.37158222048523
0.711422845691383 0.347769901261792
0.721442885771543 1.06250481596773
0.731462925851703 1.43177256159932
0.741482965931864 0.52332512508541
0.751503006012024 0.526048768751979
0.761523046092184 0.647383736894379
0.771543086172345 1.32438984154277
0.781563126252505 0.777863593981594
0.791583166332665 1.46811679966961
0.801603206412826 0.897917960706998
0.811623246492986 1.29043999883381
0.821643286573146 0.546932035090892
0.831663326653307 -0.315771949861992
0.841683366733467 -0.661106692218869
0.851703406813627 0.510221402219175
0.861723446893788 1.04630749814699
0.871743486973948 0.433142168967705
0.881763527054108 0.570535538533877
0.891783567134268 1.00284264123315


==> fix-1.dat <==
x_new f0_new_prime Sobolev Matern lp ps_y
0 0.256418944442279 0.501069573491959 0.366294179673833 0.646471145750235 0.602678360181065
0.0101010101010101 0.287151229747677 0.503182598126962 0.384394393640113 0.658694614014742 0.601721977738034
0.0202020202020202 0.320111593653722 0.503335308739864 0.402824886483798 0.667345654271109 0.600291657365091
0.0303030303030303 0.355212728249692 0.510797571059507 0.421535817906958 0.672631217911166 0.601621871437545
0.0404040404040404 0.392314983249593 0.520791410876836 0.440467440847831 0.674774633844116 0.604130624161963
0.0505050505050505 0.431220642705649 0.54659523355041 0.459549324712396 0.674007399696292 0.612279068050793
0.0606060606060606 0.471668692662866 0.582179296595375 0.478700544100747 0.67056079506161 0.623940786669091
0.0707070707070707 0.513330306019783 0.616967188802366 0.497831118420422 0.664657490071627 0.635406223975734
0.0808080808080808 0.555805284411701 0.641783790025748 0.51684376040864 0.656503357478082 0.64341033382491
0.0909090909090909 0.598619704233909 0.655125916977805 0.535634035608551 0.646279727367853 0.647269033099283
0.101010101010101 0.641225013718409 0.655267452948913 0.55408723111876 0.634136347769273 0.646220861886985
0.111111111111111 0.682998819133863 0.643895065701499 0.572071098961792 0.62018532890962 0.640663111405373
0.121212121212121 0.723247579750958 0.625546690521559 0.589424609724929 0.604496351036199 0.631963010079133
0.131313131313131 0.761211402521732 0.610223300521799 0.605943705773025 0.587093403200516 0.623337376360613
0.141414141414141 0.796071088109387 0.598678672030633 0.621365931149464 0.567953291550751 0.614871373740818
0.151515151515152 0.826957530015029 0.598022505596653 0.635356255117897 0.547006109716413 0.608790980191569
0.161616161616162 0.852963508564564 0.59638171869061 0.647495909084286 0.524137801161689 0.600891694564783
0.171717171717172 0.873157852409835 0.579771244516451 0.65727521760621 0.499194865589521 0.586247207549609
0.181818181818182 0.886601863431495 0.547000536906782 0.664090054648054 0.471991171624779 0.564254313691135
0.191919191919192 0.892367818474743 0.50873289800895 0.667241142512566 0.442316740439242 0.538313330648094
0.202020202020202 0.889559275642504 0.48197225423892 0.665936705109276 0.409948265179775 0.513956658330229
0.212121212121212 0.87733282677314 0.445766633723497 0.659300453969624 0.374661035286085 0.483860048798965
0.222222222222222 0.854920854440813 0.40313029252095 0.646386581393501 0.336241849599838 0.448782010324342
0.232323232323232 0.821654774771889 0.375612093334073 0.626201843468575 0.294502433846957 0.415722712657781
0.242424242424242 0.776988180114964 0.362546961053197 0.597735544292022 0.249292831961795 0.384138754919178
0.252525252525253 0.72051924164334 0.365071578880523 0.559999035742458 0.200514220611227 0.354069421454388
0.262626262626263 0.652011694619607 0.389319963824864 0.512074945033453 0.148130603930608 0.327230626865544
0.272727272727273 0.571413711264032 0.430448344345417 0.453175047456905 0.092178880365596 0.301635393543451
0.282828282828283 0.478873970368474 0.472142694363504 0.382704501616382 0.0327768328317065 0.271462832519524
0.292929292929293 0.374754260733356 0.494105440619977 0.300328087349585 -0.0298713275019909 0.229635880804432
0.303030303030303 0.259638008109867 0.483142324982557 0.206032012404824 -0.0954721404370417 0.171620021428703
0.313131313131313 0.134334192613188 0.428209014800313 0.100174030815772 -0.163642974601714 0.0937917942929865
0.323232323232323 -0.000123775452053554 0.3105660225572 -0.0164846406990946 -0.233915075856304 -0.00985874031026241
0.333333333333333 -0.142484530762213 0.138088540751582 -0.142770795946548 -0.305739555441791 -0.136109452913176
0.343434343434343 -0.291290747255946 -0.0709887896292309 -0.277117160998759 -0.378496187082357 -0.278013120380875
0.353535353535354 -0.444896663692804 -0.303399663637608 -0.41760590371478 -0.451504785075032 -0.430112546690309
0.363636363636364 -0.601490986881281 -0.539893984515363 -0.562033590041182 -0.524038840267884 -0.584782704110557
0.373737373737374 -0.759124848884291 -0.757777370255428 -0.707991685626989 -0.595340997468552 -0.733144883264094
0.383838383838384 -0.915744326117747 -0.956245874421879 -0.852955550642916 -0.664639867866536 -0.87369096704207
0.393939393939394 -1.06922686781295 -1.14333803367078 -0.994375290604764 -0.731167588070054 -1.00791935301151
0.404040404040404 -1.21742083506707 -1.32628364869934 -1.12976388725023 -0.794177471109404 -1.13711233121385
0.414141414141414 -1.35818722563547 -1.49303878929541 -1.25677967791711 -0.852961054357088 -1.25612884550191
0.424242424242424 -1.48944255915832 -1.62458029698024 -1.37330034894466 -0.906863845394621 -1.35759954351646
0.434343434343434 -1.60920182729443 -1.7108633171718 -1.47748443197073 -0.955299108105908 -1.43735604786488
0.444444444444444 -1.71562037686137 -1.7488602185275 -1.56781599026355 -0.997759121967688 -1.49378814055717
0.454545454545455 -1.80703359393446 -1.75070568579482 -1.64312980479774 -1.03382348568119 -1.53060291088244
0.464646464646465 -1.88199329396123 -1.72610621494091 -1.70261694382584 -1.06316421313339 -1.55086354523129
0.474747474747475 -1.93929979688211 -1.69859776999486 -1.74581325254688 -1.08554757028537 -1.56246402104054
0.484848484848485 -1.97802877513164 -1.67505220927736 -1.77257508337114 -1.10083280695132 -1.56778624604585
0.494949494949495 -1.99755210293623 -1.64327165901725 -1.78304732124077 -1.10896812722321 -1.56285939200217
0.505050505050505 -1.99755210293623 -1.61031027825434 -1.77762749744424 -1.10998439781754 -1.55029945611126
0.515151515151515 -1.97802877513164 -1.57258042756116 -1.75692809983971 -1.10398720040654 -1.52918059855311
0.525252525252525 -1.93929979688211 -1.52946486280543 -1.72173897666736 -1.09114788359114 -1.49962421595418
0.535353535353535 -1.88199329396123 -1.47762030213107 -1.67299124418233 -1.07169426092438 -1.46086062383891
0.545454545454546 -1.80703359393446 -1.41432129051361 -1.6117236028211 -1.04590153822383 -1.41235019804777
0.555555555555556 -1.71562037686137 -1.3495791702242 -1.53905166255732 -1.01408394674018 -1.35787259170103
0.565656565656566 -1.60920182729442 -1.28095673556315 -1.45614110069117 -0.976587422792906 -1.29699921450672
0.575757575757576 -1.48944255915832 -1.21376693284436 -1.36418576280829 -0.933783525221363 -1.23191717222641
0.585858585858586 -1.35818722563547 -1.15882684969992 -1.26439146465863 -0.886064635084171 -1.16666444229682
0.595959595959596 -1.21742083506707 -1.11394089751784 -1.15796623056981 -0.833840350947664 -1.10086672674963
0.606060606060606 -1.06922686781295 -1.07141367816767 -1.04611715858244 -0.777534887749225 -1.03228536905257
0.616161616161616 -0.915744326117746 -1.02228154627097 -0.930052618980622 -0.717585213231968 -0.958262500656108
0.626262626262626 -0.75912484888429 -0.949602819354586 -0.810987040678492 -0.654439614669923 -0.873469398996814
0.636363636363636 -0.601490986881279 -0.855516172368645 -0.690144659714414 -0.588556377789891 -0.779074010191491
0.646464646464647 -0.444896663692802 -0.748112070573331 -0.568758821327669 -0.520402274777802 -0.678309358687409
0.656565656565657 -0.291290747255945 -0.621196563901871 -0.44806509634434 -0.450450593307155 -0.569630230274909
0.666666666666667 -0.142484530762211 -0.480306104394856 -0.329287765562728 -0.379178488093239 -0.455506368084329
0.676767676767677 -0.000123775452052666 -0.337439721801531 -0.213619681156768 -0.30706349600678 -0.340628455702767
0.686868686868687 0.13433419261319 -0.188228407126719 -0.102196620213683 -0.234579122008583 -0.224168680668588
0.696969696969697 0.259638008109868 -0.0463166310365033 0.00393192316770591 -0.162189473883987 -0.111388768538942
0.707070707070707 0.374754260733358 0.0767424799420547 0.103833515482457 -0.0903429972430598 -0.00681820357713876
0.717171717171717 0.478873970368475 0.210554153579315 0.196722546760304 -0.0194654366152521 0.0989781680361079
0.727272727272727 0.571413711264032 0.35058266948638 0.281987327416622 0.0500477788791221 0.203948439843935
0.737373737373737 0.652011694619608 0.47327189585918 0.359214473893894 0.117839459336167 0.299687041382033
0.747474747474748 0.720519241643341 0.578525318252861 0.428208790387825 0.183598563367619 0.385824806942675
0.757575757575758 0.776988180114965 0.651247345061405 0.489005222099438 0.247067724802822 0.45704086104325
0.767676767676768 0.821654774771889 0.688711026744178 0.541870040613118 0.308050002733645 0.512330935019646
0.777777777777778 0.854920854440813 0.708545648858093 0.587289113707207 0.366414456230479 0.557709626160335
0.787878787878788 0.87733282677314 0.699537974156032 0.625943011664736 0.422100163554796 0.589559679868898
0.797979797979798 0.889559275642504 0.667723426045718 0.658670533937548 0.475118347275609 0.610201677487883
0.808080808080808 0.892367818474743 0.626417272518595 0.686422444202957 0.525552329511875 0.624494339248527
0.818181818181818 0.886601863431495 0.591776168409496 0.710208523966548 0.573555122070368 0.6382973705468
0.828282828282828 0.873157852409835 0.562948730366128 0.731042655779915 0.619344549739173 0.651720404152296
0.838383838383838 0.852963508564564 0.548273941392535 0.749890724197081 0.663195905819871 0.667949410383791
0.848484848484849 0.826957530015029 0.557869893596597 0.767625236645286 0.705432241213391 0.690711028897259
0.858585858585859 0.796071088109387 0.599084939556694 0.784990170936663 0.74641248626305 0.722713036436199
0.868686868686869 0.761211402521732 0.659223845003866 0.802578901537434 0.786517692938253 0.759793411740942
0.878787878787879 0.723247579750958 0.720183109406438 0.820826244759976 0.8261357595494 0.795875745499753
0.888888888888889 0.682998819133863 0.791184244861516 0.840013061902542 0.865645057858572 0.834054752417971
0.898989898989899 0.641225013718409 0.884886347121596 0.860280942951629 0.905397421227078 0.878535486455755
0.909090909090909 0.598619704233909 0.977928993700033 0.881655389948943 0.945700971542129 0.921312716386903
0.919191919191919 0.555805284411701 1.04611348331526 0.904075209138403 0.986803262410779 0.954102249983272
0.929292929292929 0.513330306019782 1.07043067988172 0.927423315313651 1.02887519776674 0.970413078993591
0.939393939393939 0.471668692662866 1.07132637535638 0.951553375315542 1.07199615063174 0.977159674213053
0.94949494949495 0.431220642705649 1.06522561910543 0.976308895514281 1.11614065888874 0.979965408642465
0.95959595959596 0.392314983249592 1.05253583967569 1.00153506399326 1.16116701648863 0.979102222460246
0.96969696969697 0.355212728249692 1.03788936746324 1.02708519810318 1.20680801260987 0.976330541648749
0.97979797979798 0.320111593653722 1.0230992471948 1.05282328088012 1.25266400099192 0.97250896881764
0.98989898989899 0.287151229747677 1.00975927974697 1.07862385457409 1.2981984098843 0.968465210114859
1 0.256418944442279 1.00398533196181 1.10437053827938 1.34273573244088 0.966587934041131


==> fix-11.dat <==
0.251097846527644 0.282331888122492 0.473759343775244 0.2712919384034 0.953064770911509
0.319343987200905 0.276985578396814 0.474667238006938 0.319631455424184 1.12472447559784
0.15849203378626 0.204588772285977 0.392614965781219 0.17661429089755 1.168599502696
0.159958248761938 0.121321470684846 0.392749134836709 0.149760819336284 0.906631977712336
0.112665666945591 0.0714258166475386 0.312383829396877 0.965603956954561 1.39162917119879
0.125863694109744 0.07586918949121 0.377859664565055 0.122806317059803 1.12582600856859
0.1801311387432 0.143826829662817 0.372538573291607 0.18018156719614 1.16206256900792
0.161069554805047 0.13962814619397 0.273108426200623 0.17258253721753 0.86907500146216
0.2774451147694 0.31202299097724 0.528782289665783 0.336734855443468 0.895603752572619
0.364315457849928 0.367241999535246 0.551848463702065 0.39819935426421 0.970819009174241
0.131118258814015 0.14329018371212 0.268195644312614 0.134063263269802 0.979187927815797
0.174406475334518 0.157005341262036 0.372988627362319 0.184120977217788 0.865254134130855
0.289461091256689 0.273043770553442 0.386561702923264 0.307455049201586 1.1803008381872
0.16416078879336 0.128690468357897 0.345373367425552 0.175174675030215 0.998304296322219
0.261311020892557 0.387438853317746 0.387213342575385 2.65288575355873 1.33452522802055
0.279998247044832 0.416677015390266 0.366096683043273 0.367836418620039 1.15003651093982
0.257633464427119 0.286163715309498 0.472513422452259 2.24930021450317 1.10969123105141
0.267756416684366 0.26488181794487 0.44680411403695 0.270781861169031 1.20736639254797
0.279907238385878 0.246046636271531 0.356856539033154 0.298898770669416 1.13702563449777
0.263250758449791 0.25221911757501 0.354239503976607 0.26236517778661 1.02773879971196
0.225280982410885 0.22893085104302 0.376286758015619 0.225206617876273 0.823455344478141
0.268547468692108 0.222375481426909 0.333424757028794 0.267328752718706 1.15010281679732
0.23150657492487 0.197348182191749 0.410493617012774 0.231219939505721 0.810646321937672
0.166141069441226 0.141617510563229 0.346163049650056 0.166633376742921 0.952215462441107
0.134101108005322 0.125723347660017 0.323796551630225 0.133968949820804 0.851915237384689
0.19686452232105 0.198298567909522 0.365151499342411 0.197770397277383 0.88903659121539
0.226575050971652 0.229359236584662 0.257454414101669 1.20474331662298 1.26923515308508
0.17482165164721 0.153520865723433 0.345888849302242 0.175202963192061 0.986577352017724
0.167091431447926 0.323383586497022 0.233226268397083 0.323276829330945 1.31422904424664
0.318492195927206 0.401489243756434 0.383951427864562 0.332145873899331 1.37615557013372
0.27399815209208 0.2398273251226 0.431583530273783 0.272641478979522 1.03164663561257
0.175965379902934 0.294618341634773 0.302765487576327 0.251656609895663 0.946453870777182
0.208585401910582 0.178791495749453 0.273718171124265 0.24672116801191 1.10883713347187
0.118472431157616 0.128183421778901 0.276622490832036 0.119627516251676 0.94406279288783
0.289573511313397 0.255609975436612 0.431828614081705 0.293001566593154 1.09649415635835
0.145981948754332 0.166462622659924 0.190016133402838 0.209220558169996 0.984118426291089
0.265700144444384 0.227896872004263 0.383134762458337 1.44739380091096 1.39475915209021
0.279552487951831 0.249177118787972 0.423006742387372 0.281055177163202 0.971792725650336
0.381935191179707 0.389597360711364 0.548714846027211 0.394094728587827 1.21309610163092
0.314015026445386 0.348273598010325 0.55673507415625 0.376039955950852 0.785834689581898
0.221344122149014 0.174846775160708 0.387199705996332 0.223334086646819 0.910258818585065
0.174956309100417 0.120548117300167 0.318978402889731 0.169227320018547 1.02036526372439
0.278946663047358 0.300797299023219 0.458124965376417 0.304789765555356 1.01649060607005
0.166494700529544 0.297141767267955 0.239227582182933 0.228125656969838 1.09439973734734
0.238253652348018 0.277856909193388 0.453736099025953 0.284128525122588 0.843107428953065
0.159283499057392 0.150452059039575 0.31535286150026 0.160401183110174 0.910860451877554
0.257095069692761 0.30575637271864 0.435291794454208 0.279379131634548 0.934761533222804
0.1635057943861 0.124027200002034 0.393490120203327 0.161530443384875 0.962761771377865
0.23338969759287 0.194102983800623 0.400261565221815 0.234318534334692 1.00014326714151
0.22911967439844 0.386214652726927 0.483016573244711 0.73571136798369 1.19105697975736
0.227747981494958 0.220383647725691 0.373662396659193 0.22648506443503 0.892845971941667
0.367290297882138 0.339841378379644 0.479280068859983 0.364458838473593 1.20995871484695
0.292950017372504 0.303033389970081 0.313701366971264 0.30715582337553 1.13931332433673
0.271223079709395 0.375043157401696 0.353855426670835 0.36064811309675 0.965802887671452
0.201452219731034 0.231908532206457 0.446462793573494 0.218965973837121 1.2349327924892
0.305360126044021 0.437074430450548 0.371829468279416 0.396713375977425 1.18800118932095
0.130425342069397 0.106255071191079 0.327273266100298 0.132326041243781 0.998416223754678
0.264681391428013 0.264349958235128 0.306688963157117 0.272410541324132 1.07126041919515
0.218627265903094 0.226749547242242 0.28650023582111 0.222003557871239 0.970593253416523
0.252381180554717 0.21612858401021 0.424438616620193 0.260549961504987 1.07397247180391
0.191293295866575 0.203065994655815 0.234223949939347 0.205151344169776 0.989633260133849
0.230994205726431 0.186125200331928 0.360677527496908 0.232219343875616 1.04987538245083
0.153716752854867 0.112318226172995 0.36842037894671 0.162699485059096 1.04629938843607
0.230505258838413 0.259066704726759 0.352248679923398 0.232170527040889 1.03401265103619
0.233827851623148 0.329776948724567 0.295936274820619 0.416269180971985 1.20170017850249
0.248766630220334 0.26239902442136 0.424288689315223 0.264249401495672 0.901770868145974
0.378488614997632 0.363443747691328 0.503474838937703 0.383246772646963 1.08651448862962
0.169739514410129 0.144878449583776 0.390458095560043 0.191944656621697 0.802729790942784
0.143753567906172 0.144120166956544 0.276552140345507 0.146389513633601 0.906821983050787
0.101867185805851 0.104317146069631 0.273320389464036 0.126301379607975 0.836616803611493
0.282836693615559 0.312980016714919 0.462816451526194 0.298106903393487 0.985120952380333
0.162013674774494 0.138257420756497 0.360963085868434 0.163615063371168 1.03161223608657
0.246718100335619 0.198636336237818 0.413855206500198 0.248121689223272 1.07059444924386
0.170807663046776 0.128628013831664 0.277286454237939 0.207734332844579 0.89756922884492
0.165884365879636 0.352319152454344 0.183281926316372 0.345109243213073 1.05736893916182
0.217444519039886 0.328888798503423 0.283344978273935 0.413525769805241 1.13070209461031
0.310793936652848 0.265088197781433 0.443744378081214 0.312264033413281 1.18919282357759
0.181323501282372 0.129027244033302 0.276071630179243 0.201781955537827 1.22415621496412
0.234221374039423 0.210095453110592 0.327665642695434 0.234532534276341 1.17949887659969
0.189470861581575 0.166785446848731 0.381943112619143 0.192565194045086 0.953214912254811
0.234896191805497 0.207220656447734 0.366750991892618 0.245894038336927 0.886123132984412
0.132582002153492 0.160503609071462 0.17285246679053 0.22563518953703 0.955779696147744
0.224241564432966 0.209680340965691 0.335477971093758 2.79385380710591 1.03324562689925
0.201022268719967 0.178645566303539 0.374894905801623 0.200329837809679 1.21612253705428
0.289095648683522 0.393170286323976 0.324765100124734 0.367201999100588 1.25477722579418
0.240011948429241 0.355365485648727 0.326193197117908 0.295263452295618 1.04999834831389
0.184523260486468 0.231285441882723 0.404214808961713 0.202529177350821 1.13535473199158
0.140671348816261 0.104577132838395 0.329545609169467 0.144141331420322 0.965484972549731
0.149527145748427 0.135638914204949 0.336310739913295 0.157804667964992 1.06185829769574
0.2543590399659 0.215927474604736 0.467861563803927 0.256215666020186 0.904898116191931
0.10596040708783 0.061603237168784 0.348949261837652 0.104137873899256 1.09172396990396
0.327273343715807 0.305920528516874 0.460915456178273 0.328298878666036 1.19822717252008
0.266860427576244 0.283573439089678 0.452677808001333 0.2805483786995 1.0482923685274
0.219678149007516 0.172836319524358 0.336823584672157 0.245015292452298 0.860926825624147
0.335967265851348 0.316149978040748 0.442455795273694 0.338133937445762 1.10120823886241
0.235098200109856 0.190479911504178 0.381688066100742 0.235995331295098 1.18201817277634
0.336079447987938 0.330878768128361 0.466181615336941 0.335960387222113 1.09958739815888
0.36732042549387 0.346167197332362 0.462308758405507 0.365802955393181 1.02701543644266
0.259436738450949 0.223311401523605 0.383811742742607 0.764122817938215 1.20735508450696
0.197053952282675 0.224970741871135 0.427959265232323 0.220497592171039 0.887793863406957


==> fix-12.dat <==
4.29445700229265 3.9995458476944 6.02521952956885 4.0561367311926 10.0577289508268
4.34021137670873 3.23566834132785 5.21481967112756 4.31178050000031 8.91859631337154
3.51326180035921 3.31374813501072 5.34932728940137 3.23472633124892 10.7030043580907
2.49662463431546 1.98118740239187 3.91446094652011 2.84173954741019 9.39812758648791
3.43385936292052 1.86049685663571 3.54516557587362 42.5728088011651 10.0787285918157
2.45933274192445 1.32504557137112 4.19251763228242 2.61152947007295 8.31730808439055
3.50142253634166 2.62853022340587 4.80790415506156 3.53098626723522 10.0863494079114
3.31543518085555 2.61712665008479 3.67442785399273 3.60138261287444 9.39823239991647
3.85670318218957 4.31493698172545 6.58882851221147 4.35820344996804 8.55948957548949
5.45899469548887 5.00976286789279 6.99871969688862 5.24952441435384 10.8654675225563
3.34933236854797 2.17534254910789 4.08367845922303 3.17892324636392 8.59941331041481
3.64098055981996 3.00465159884902 5.20582134013133 3.34423509456192 7.63623738172835
4.19874340218245 3.70482581142103 4.17835699465195 4.93525589115471 9.61378396388733
3.40071517739363 2.79301126116022 4.01104086350134 4.46940455489733 8.77469091525319
3.81265684055698 7.02619212886181 3.46310599401052 204.862746594545 9.4015484319522
4.25138824659538 7.73576902849412 3.48268253433811 7.17043366111589 12.1627506622873
3.97039891409878 3.88472210213181 5.93809537480563 172.868169322295 9.53858888635394
4.63127542907768 4.31338063487116 6.50227905476581 4.41675176045905 10.3665802280354
4.97758092573342 3.85564167729366 4.7354490791372 5.90732467618015 11.1343859891204
4.81137161745477 4.12077706621926 5.72824225877215 4.60331772255889 9.64323014324856
2.64773897093585 2.36133289367707 4.3988098362448 2.73307050680873 9.17591582393387
3.3748185451397 2.04411757204839 4.21074212744091 3.52767203765163 10.1668517588278
3.28315460300728 2.68738850633246 4.91982011584151 3.27223210605797 9.59373051807439
3.2072938151852 2.0958959494808 4.75482324306211 3.09522153213013 7.70610644217545
2.47840896861131 1.69771976030623 4.43242084803747 2.35570846559104 8.95994478161595
3.08943465719154 2.565143951007 4.80645866866361 3.0738032620933 8.94976315816497
4.51906900584508 3.83639080065689 3.9304506212468 66.5162518344616 11.1191002898687
3.60276242481675 2.61643421390014 4.77080498508607 3.48850403964688 8.03077247375839
4.95059659003548 9.3154104114118 4.54479021564262 9.88274841834761 14.4593932332113
6.10559746279932 9.3024377434954 5.9543837803465 6.805524024956 13.2989846490953
4.29837838511364 3.45912503757293 5.3073577406533 4.2181893931517 9.53701094617719
3.5405410127202 7.06979147313862 3.30179421216287 6.35481468692612 10.6801202567215
4.21490805732325 2.95275589477563 3.90069501295773 5.35934105975575 10.2933932179299
2.54438907022531 1.87792563001663 4.01715985614187 2.4977690125335 6.96534397304209
4.12966234670462 3.44729094749897 4.31582790686967 4.4642149227419 10.1490286821203
3.08062938451787 2.46140479962402 2.23494845206934 4.43609205013192 9.91627314518077
4.88860350957225 3.48903855021632 5.24414445147792 78.8315307714211 13.5021243562454
4.45614438254905 3.63848348106628 5.31686995832112 4.32648570275335 10.5741619350922
6.27622865617268 6.55737600300664 7.53095794351414 5.87531961324773 12.7855163479649
4.40949728239965 4.67153239976822 6.87630471579346 4.7100125183657 7.70461845018335
3.37746133224933 2.16820562012477 4.32102076333653 3.51614533432186 9.11553463891386
2.73978684965264 1.4910007410806 3.6141572257843 2.90689002473808 9.09036112830558
4.67834868752118 4.82237686912318 6.86499771596821 4.72882401524679 9.1491641915704
3.6198063557856 7.11751968825459 3.41947395364208 5.5353255852324 10.5652786698287
3.39541097699431 3.97242395662382 6.15156203802099 3.8696410161896 8.25631392420678
3.01081372123009 2.46900857421684 4.35738287790459 3.05013204465281 10.4558605907539
4.86194722529265 5.01657495311431 6.93336430027971 4.75724552988831 9.85606112294326
3.04601880837612 2.08745865808648 5.01413669651212 3.07523783343179 9.38577326423658
4.36400401482474 3.14422561248451 5.31781795578646 4.21732869749856 8.95602860024425
4.61177845106614 8.06890418993513 15.8787874426124 25.7159009638547 11.3016080042052
3.76662298763392 3.45405863522496 5.56729494859626 3.72484841178759 9.4840132852758
6.10381709417604 5.31652555255574 6.96440513489279 5.68323816862494 11.4142126737496
4.62434012103591 3.97160113090306 5.23533234876437 4.88525836865674 9.83539002222691
5.07720049989382 8.67870172091164 4.79950177129661 8.55365043071767 12.472049279069
3.3944161516063 3.15887730297932 5.44384232634034 3.16053472066085 10.2685835063927
5.4159868448184 8.89887875920108 4.76684007333059 8.31544695307961 13.604891823605
2.72009069634389 1.74347062103797 3.85509785851475 2.70805808786211 10.038833456324
4.41550214531366 3.51402490772646 4.34162442838539 4.47400445379047 11.1247766471771
3.60789002879821 2.86856090494215 4.6323675272341 3.69077866205083 9.31457236094294
4.06163348570494 2.98900839993376 5.32646218877501 3.86572330904939 10.5670538230941
3.05711523904681 2.35286350832955 3.37604542512041 3.42444896413069 9.44762088564873
4.1551143247535 2.8441689349073 5.03257127575453 4.23638671995754 10.6123806204921
3.03184057955011 1.95787401839237 4.78068957084102 2.87941760744513 9.92149596981364
4.47539647028918 4.07145210166423 5.27501319124645 4.21079851536802 11.281363351647
4.73494498352515 7.3913736321403 5.1303473141835 10.9204069224557 11.2381952658298
4.10199765509025 4.03747134710318 6.11646279168013 4.08227083864667 9.40704736918578
5.46973290672504 4.7601174973856 6.50393803262377 5.10912779840662 11.4243677166208
2.38243596493703 2.01155609917848 4.97490814151455 2.5751485664805 6.79534253285438
2.67881589883303 1.50682563333734 3.91428313728821 2.7733360489047 10.0088309859398
2.15034282540173 1.56765146221946 3.19954205598954 2.89488824599909 7.21545246700478
5.19715301064525 5.01626052594703 6.68811785758481 4.90456460526545 9.12289702202699
3.0024111121994 2.37176314130662 4.86193261175626 2.95932488166609 9.76109292140351
3.97009242379712 2.87366493558643 4.48510785795777 4.47287075710463 8.64380406807186
3.61145682543101 2.5393998396929 3.5982668949085 4.32782435678875 10.2764519657157
3.87249224915995 7.83274817270075 3.49624245612679 8.43858446763915 12.458587956577
4.11267056009265 7.49729048584236 4.58337368451709 11.0903514347833 10.3863275195631
4.81045515847013 3.75093652030724 5.09850462507903 5.26189302545994 11.9665792379735
4.3413481303112 2.68619239344695 4.31519578997923 5.06764843526786 11.6764057975569
4.2781396044608 2.84810348025192 4.46414524963712 4.16234728871983 10.7463213564714
3.37534406608083 2.48197963134153 5.18044797392757 3.28210978941957 8.50498164876516
3.80396863373884 2.78962716636286 3.78746815012086 4.2429959579352 9.42584158706793
3.40781290654926 2.87287975844877 2.44930083919241 5.22219398910433 10.9642288287165
4.02749065318413 3.02388575530021 4.56382891208485 233.720122143792 10.6734025826547
4.22346136996586 3.34440793850033 5.32377136849628 4.24312797006732 8.17999563251441
5.30647675745001 8.36232584457414 4.86000107001077 7.97433592509953 12.3956183318285
4.10357783425559 7.49599740432558 3.7184319280127 6.08234684730614 10.8399168931225
3.57567990373332 3.51875961711364 5.38154357895319 3.16195390528478 8.87494514148848
2.95859446816845 1.53345162549711 3.69633273532661 3.08196217185958 7.99300656249733
3.17950698713365 2.16468938812804 4.25360066947498 3.8342597762128 9.61413437601354
2.82765068542259 2.05334661179288 4.75443085176269 2.82759725669048 8.5594462137679
2.04949442867261 1.3096166878471 3.93121192128684 2.09855377761552 8.3106214579451
5.6195316244466 4.90774706718923 6.20398534507613 5.45613384360416 11.0355953867969
4.29047551914001 4.05677049248285 6.07389556015352 4.13610446800279 10.1642110052554
4.29358719488334 3.20779185665936 4.60817184607237 5.17595624715118 11.3582683293353
6.05386333857017 5.32359027135683 6.27874585520185 5.87630495559246 9.7211960340248
4.18225887024233 2.81204664833986 5.11831219912858 4.04346660442934 10.9856615943187
4.73317343962088 4.23546017126617 5.78196866342784 4.64932965310144 9.84677227185462
5.39208044126116 4.54259241577653 5.91550333783829 4.9499885246371 10.1945919776898
4.9382740144086 3.66239220933828 5.34547735086218 28.9096380688763 13.2944468050789
2.8208092186258 2.9135548169299 5.13721332304507 2.82522411966068 9.03523457073516


==> fix-13.dat <==
59.1588350357832 46.5219930786664 63.0877676197199 83.2455046843923
58.1075586489882 52.0286419182538 94.5472743436726 112.063854399576
54.0448872599881 49.9582783119448 86.4666279660564 85.4732170888478
46.1160293657549 48.1091990594166 81.5225930774143 105.376821265995
48.8449394229319 45.9134018365807 74.4602035319718 2489.90218865452
47.4350440942629 44.5091282558897 68.9358174350538 106.296122410007
54.6805719208035 47.959755540207 66.3596447913602 112.544663434234
44.5524549303027 38.0265602743896 81.9560360046055 105.705155752081
61.0140980354009 50.4926788748007 71.5457183610694 62.2414020966904
66.0404250556437 62.0351474648583 90.630805907408 70.8204101765556
47.9571979205006 35.6453809775595 72.1859624931868 112.962818513661
53.1296772855073 50.5468779079087 82.2694479838379 75.4776310473254
50.8354870487685 53.7367469914567 114.642822990696 153.495469912993
48.1729185436773 55.0589306528647 139.072310341575 169.143426308297
46.8360095598704 23.9674690621997 51.6465189893145 26641.8557510667
46.3407448783719 30.880449760847 53.6752206371795 237.90573850076
58.9878994636942 49.8800609801175 77.2220642811444 24784.6055970562
61.3134238027932 56.9796724492586 87.3139616843778 83.3856699792583
59.773172988805 55.9132343457563 87.9428687912935 166.945733618483
59.2624816515438 63.2655957864357 119.02129130485 99.9192235568416
46.9754759689235 44.819240648882 61.7858856434797 91.8951678772445
52.2758762253368 36.4816615740779 339.701984292609 113.628864852956
53.1872152853292 56.428549362385 124.432057251462 93.633882031105
51.0405816570039 49.0680828417809 85.2376923558041 95.0903554245461
45.4926985979365 40.388605233129 55.883088286676 74.1524282874488
49.8214422179182 47.8579689054822 69.1563871958915 88.3992373573244
45.5749077555772 53.3298252904372 162.242072403088 5222.32543245672
50.4965732548945 38.7235112401221 47.8237194211922 98.9858638894368
53.7628837419951 47.4118797723677 118.865196151889 336.048619028288
64.3298504881011 54.8837937151941 113.817019267685 168.189726972703
57.5151254150375 58.028727897682 131.674646213409 113.95369429341
47.9226502623466 43.4564419574 117.441772381178 232.042294489192
52.4949902624549 48.5021765477143 68.906500508294 173.226159631097
46.9900374603453 43.1003796310567 95.7309549743928 100.817013768259
54.0844852016356 49.9285480637423 67.8796166158904 116.122810174112
39.4642322250896 42.5806347819436 39.9279097605958 152.6338422771
62.1651271388129 57.2929331466546 103.763645640321 6327.7037906509
58.1145978236621 46.1277000509981 58.275650716839 98.1227163548068
72.1547971004239 66.093526703155 82.427082577035 85.9826412745784
63.3326310865722 53.9635048173379 75.533709362842 63.8309596415112
47.9685480315424 36.2873474644481 68.6917938004607 102.981966940611
49.5119405861164 43.9481972753451 169.054002981396 115.864928200133
62.5899610562121 56.4732898287499 77.4930253342989 68.3804324992789
48.458830725418 33.6244210583742 209.386073227231 194.774801636709
57.8266037615251 48.4299460465682 69.8644300388315 59.6154217873039
48.9562799747637 54.9040768393619 92.8588551320338 97.5170892203217
62.024167321342 55.2262972008021 74.1864577773215 70.6344559843691
53.4587863037351 52.0336834452656 95.772375233531 111.003314938206
59.2990066349204 51.1859587515825 75.6514245122894 117.433677824226
44.5595132195678 63.1842371258886 1098.96164775287 1259.53751378143
54.8017036236039 52.977239602722 77.5836328014217 77.0310529299939
71.2679850057603 65.4066367670402 89.3306646920536 93.6183324863475
56.6025433449551 60.3122484084384 104.297269658683 140.203771914174
60.958797778098 59.5752677654699 159.215827270816 283.763663772067
55.6088270421657 45.102457930315 66.9726369662364 88.5428849516565
56.7547531928886 55.5998826126774 90.7378932001665 244.901232270813
44.3215515527358 37.888484969066 50.0490023367021 100.258877136808
55.696314219937 54.0756112851228 108.424494247817 122.520985786909
47.9865189382631 48.7456527649883 88.5635558244704 94.0602964041438
57.6253644875237 43.7119711901818 62.0542315641962 91.5401805397172
45.5071735636129 45.7792768335517 76.8774339661876 116.739231153769
55.0135177459366 45.5495209671953 90.4768737424658 111.438909913757
50.5562922893369 39.8165383839165 51.783878420795 74.9900262546687
58.7400060598922 57.2981487782898 117.171479154107 106.275795075788
58.6884560165207 53.379636480644 212.611210810138 498.822384391299
59.6041826450963 56.7521466289611 97.9247257074402 74.3358379290416
66.0329937209723 61.1069389654347 88.1187038817574 82.9880213647687
50.1226298353935 45.5874579170219 75.3050577912605 54.9490519932355
45.515628834431 41.1545895815982 65.4388870151329 103.425164361258
43.9717165268851 49.1670621618417 123.011380164409 132.102095030145
62.9475262569009 57.2014388088767 73.1381096275127 79.020694142753
52.2578812396802 56.8411509792963 109.296000165638 97.5032109521001
55.0839293784666 40.5715397769836 72.4925803690113 138.710859630898
47.2568176144963 37.0011511099935 111.318822347408 135.538068293349
44.1521328657086 40.9079348816268 159.229494119695 302.671107784267
52.6554132888701 38.1286389151674 156.211220332889 397.789154070691
61.9427711925115 54.7283688720011 87.2632604987751 142.087974270393
52.010568731496 38.2709996897948 100.004763328814 153.843308412703
55.9061179123279 48.2730828737269 71.3888996459983 121.808809246739
54.7923022510445 54.6200950554164 98.9139943595914 102.03106858077
48.891607310593 34.4385306673992 80.7599531106688 131.723401017972
40.648376478583 43.886020626786 125.925628174266 191.452238959445
52.8334917377574 50.7678870771354 73.9355367148517 31185.3315534546
56.1892693870112 54.2299086723633 98.7336570855622 126.646715675853
62.0867771989731 52.1990556569527 162.432537852463 256.877238561322
50.5287004496267 39.9270372731809 61.4506977978167 180.716997576986
54.6282255614922 42.1152221563963 57.3277962592234 80.7478190678
47.4403530310955 35.0042857004293 65.5941098695697 125.479581075966
49.676134563094 55.6702134262676 111.391852219997 145.57382974365
50.4102801549094 43.8239858331249 71.3324254757048 82.5909569575318
45.2675707880123 49.7811788933695 99.8024044954791 96.1395456113093
64.0878717646169 57.8160812757735 68.7247457711974 114.667583894347
59.5396283095511 54.6553362619703 77.5769773383366 80.8339415843762
53.1274572665447 37.8884290349379 66.3576606996331 145.676303054658
64.9230461411339 56.457953404872 80.2695494757986 118.037415067687
54.1134267900049 44.4124355819072 92.7435504679248 100.594007021974
57.6758512797948 49.5146472115678 56.3271003155086 86.8307532687739
62.5421096436322 57.5541291142067 136.671780927915 89.6991656357386
61.2910399292396 56.8851240302142 92.969241221365 1460.78250890122
52.3128875265054 46.8066177107444 74.933919541835 65.1506814471666


==> fix-2-supp.dat <==
V1 V2
0.100200400801603 0.547349037313511
0.110220440881764 -0.0772292857273213
0.120240480961924 -1.0885695904046
0.130260521042084 -1.94508203042292
0.140280561122244 -3.06306592133465
0.150300601202405 -5.24159035325736
0.160320641282565 -5.44770550575709
0.170340681362725 -4.45741965627741
0.180360721442886 -6.01263131218337
0.190380761523046 -6.50462555260623
0.200400801603206 -7.62085603210889
0.210420841683367 -8.36755553581687
0.220440881763527 -10.6400823459454
0.230460921843687 -12.8423836943683
0.240480961923848 -11.230551092769
0.250501002004008 -11.2023661795259
0.260521042084168 -11.9962210168325
0.270541082164329 -9.61087536167553
0.280561122244489 -9.58684165192775
0.290581162324649 -10.4187759616167
0.30060120240481 -10.3324308468556
0.31062124248497 -9.17148984223465
0.32064128256513 -8.53496431896053
0.330661322645291 -9.05135699366183
0.340681362725451 -8.26648072542143
0.350701402805611 -8.24424249157781
0.360721442885772 -8.57628583788761
0.370741482965932 -9.92192656149154
0.380761523046092 -8.24710812811066
0.390781563126252 -8.00469202625429
0.400801603206413 -7.80168376305256
0.410821643286573 -6.9095377051149
0.420841683366733 -5.84647746515821
0.430861723446894 -5.75980155455775
0.440881763527054 -3.662149891717
0.450901803607214 -2.17089771222349
0.460921843687375 -2.03128342324305
0.470941883767535 0.417024431364039
0.480961923847695 -0.715992718338894
0.490981963927856 1.47069745599872
0.501002004008016 2.44748675254341
0.511022044088176 3.36280649925382
0.521042084168337 2.79477990881577
0.531062124248497 4.95582433560715
0.541082164328657 5.02963731942287
0.551102204408818 5.62937999955886
0.561122244488978 6.42685351171046
0.571142284569138 8.33096375137091
0.581162324649299 9.20677902291398
0.591182364729459 8.95583113316596
0.601202404809619 9.03192583115831
0.61122244488978 11.2953477997524
0.62124248496994 11.1514437004275
0.6312625250501 9.47545683815507
0.64128256513026 10.6471830179923
0.651302605210421 10.5231355746133
0.661322645290581 9.77993704269024
0.671342685370741 10.8814661919212
0.681362725450902 12.0833357322895
0.691382765531062 12.519832777692
0.701402805611222 11.0695941051816
0.711422845691383 11.5374400391819
0.721442885771543 11.9427602947074
0.731462925851703 11.9404394346095
0.741482965931864 10.592598468146
0.751503006012024 10.1143575696414
0.761523046092184 9.71510335744395
0.771543086172345 9.8087455927949
0.781563126252505 8.63985567173835
0.791583166332665 8.65702953766267
0.801603206412826 7.37910318050304
0.811623246492986 7.03459672477755
0.821643286573146 5.51254097171866
0.831663326653307 3.84195214386721
0.841683366733467 2.67389893112713
0.851703406813627 3.00395778334994
0.861723446893788 2.68556324350251
0.871743486973948 1.20603356683299
0.881763527054108 0.473565756044104
0.891783567134268 0.0355049838706776


==> fix-2.dat <==
x_new f0_new_prime Sobolev Matern lp ps_y
0 8.75 3.1204758736366 9.93390941780904 8.92406799032222 5.49774180052723
0.0101010101010101 8.07249401592139 3.140160705315 8.98129218979169 8.11120966258744 5.46160202830255
0.0202020202020202 7.34724591827628 3.11793502065681 8.01558711853456 7.29932383541485 5.33065982979481
0.0303030303030303 6.57895083740515 3.03718408379039 7.03927477861272 6.48195673084852 5.11373303450102
0.0404040404040404 5.7725854372951 2.87642112864799 6.05501269024489 5.65502800544572 4.76580833333896
0.0505050505050505 4.93337542205786 2.6399130787452 5.06564000482894 4.81667780863697 4.36375172446106
0.0606060606060606 4.06676141750712 2.31892321516125 4.07418283725087 3.96700768943507 3.88822186635825
0.0707070707070707 3.17836345048866 1.90519601082962 3.08385990083507 3.10773923633808 3.30224110418529
0.0808080808080808 2.27394425776884 1.39576250765197 2.09808667481596 2.24182559346043 2.58037345745528
0.0909090909090909 1.35937166392682 0.798210363795758 1.12047526711115 1.37305856467607 1.74074139262999
0.101010101010101 0.440580273772405 0.121930613249472 0.1548273092118 0.505715971905727 0.797784952824675
0.111111111111111 -0.47646727071403 -0.618968186190136 -0.7948818537668 -0.355711002308422 -0.218331046374655
0.121212121212121 -1.38581921608062 -1.40681563213312 -1.72452831579561 -1.20668274817792 -1.26517857061544
0.131313131313131 -2.28157355171026 -2.21824639867918 -2.62987370622421 -2.04265848728956 -2.27275543419971
0.141414141414141 -3.1579165391679 -3.03928702022669 -3.5066067198486 -2.85903682943585 -3.22620232387949
0.151515151515152 -4.00916066514277 -3.85004098950178 -4.35038988436341 -3.65102102323923 -4.07649450333383
0.161616161616162 -4.82978177030089 -4.65024095657294 -5.156909609784 -4.41345642592686 -4.88408898230165
0.171717171717172 -5.61445511174098 -5.4425295828236 -5.92192815069928 -5.14069653496817 -5.72335730228311
0.181818181818182 -6.35809012370636 -6.21765467735106 -6.64133722390732 -5.82655379290546 -6.5982686347452
0.191919191919192 -7.05586364970025 -6.95547205060341 -7.31121322398707 -6.4643819860846 -7.44750737279884
0.202020202020202 -7.70325142912825 -7.63049062673993 -7.92787250306661 -7.04731879182469 -8.17486284344316
0.212121212121212 -8.29605763298252 -8.25617831884154 -8.48792356927182 -7.56869047086299 -8.89973146066368
0.222222222222222 -8.83044225581482 -8.82303310588642 -8.98831325787185 -8.02254718850449 -9.60452555874105
0.232323232323232 -9.30294618523586 -9.30399680753654 -9.42636545868857 -8.40426077712192 -10.1642654246093
0.242424242424242 -9.7105137853354 -9.69517866202885 -9.79981023503228 -8.7110846883706 -10.5764532154807
0.252525252525253 -10.0505128466423 -9.99181043784136 -10.1068003880352 -8.94255933502529 -10.8235650403567
0.262626262626263 -10.3207517724305 -10.1850194388461 -10.345913982545 -9.10065504514953 -10.854501654275
0.272727272727273 -10.5194938892137 -10.2777713074029 -10.5161427410551 -9.18958324544784 -10.6758129040276
0.282828282828283 -10.6454687880383 -10.2853298220567 -10.6168675384662 -9.21526839361773 -10.3562142667773
0.292929292929293 -10.6978806225649 -10.2277374563496 -10.6478244596802 -9.18454400326841 -9.98697345205893
0.303030303030303 -10.6764133097866 -10.1186955872668 -10.6090671287706 -9.10419739513671 -9.62247833567539
0.313131313131313 -10.5812325994492 -9.97048439316391 -10.5009320289107 -8.98002348404477 -9.31177879355943
0.323232323232323 -10.4129849986713 -9.80377339538918 -10.3240129854463 -8.81604917552519 -9.15725125681724
0.333333333333333 -10.1727935587908 -9.61327550632746 -10.0791498583038 -8.61405736424794 -9.1212678449863
0.343434343434343 -9.86225055193753 -9.38396405461963 -9.76743455928387 -8.37348212050443 -9.11823082298537
0.353535353535354 -9.48340708513295 -9.10635983669925 -9.39023378093696 -8.09167873733956 -9.09972705460368
0.363636363636364 -9.03875971970547 -8.7655354046431 -8.94922472270432 -7.76450923311507 -8.98948046016952
0.373737373737374 -8.53123418335162 -8.34360795217207 -8.44643850282695 -7.38713796899678 -8.69455265880735
0.383838383838384 -7.96416628114975 -7.84502434872837 -7.88430493784151 -6.95490982316409 -8.24640016295056
0.393939393939394 -7.34128013011268 -7.28346056434801 -7.26569290811674 -6.46418505868691 -7.72491719207709
0.404040404040404 -6.66666385933328 -6.67211517875405 -6.59394268648228 -5.91302577580756 -7.20257047830975
0.414141414141414 -5.94474293431743 -6.00518689711568 -5.87288832290132 -5.30166127731771 -6.63860378820415
0.424242424242424 -5.1802512796041 -5.27010990524504 -5.10686832030374 -4.63269649281022 -5.9475598149739
0.434343434343434 -4.37820038814139 -4.46345126048311 -4.30072167853468 -3.91106323789513 -5.08849734892207
0.444444444444444 -3.54384661902656 -3.58888941932549 -3.45976607455216 -3.1437450475981 -4.05306344127835
0.454545454545455 -2.68265689704116 -2.66529948229423 -2.58975653802459 -2.33933053970543 -2.9120639597973
0.464646464646465 -1.80027303784303 -1.70910420051279 -1.69682550173337 -1.50746609612284 -1.7170059790651
0.474747474747475 -0.902474931646193 -0.750475311396363 -0.78740768532351 -0.658284441570538 -0.594622198130932
0.484848484848485 0.00485717433047772 0.197213416639327 0.13184503551869 0.198119823997081 0.424019020352378
0.494949494949495 0.915781048483354 1.13984154196511 1.05415299247213 1.0521133707592 1.41555057401892
0.505050505050505 1.82433125207502 2.06426563146386 1.97269791336818 1.89481688088479 2.34591549454416
0.515151515151515 2.72455806803793 2.9682537190406 2.88070933477255 2.71826701066799 3.23987297323488
0.525252525252525 3.61056632726327 3.84690866702723 3.77154596990352 3.51547251632671 4.10375091215822
0.535353535353535 4.47655387897682 4.69839455096958 4.638770371611 4.28040498383009 4.95807311824975
0.545454545454546 5.3168494541266 5.52061718113557 5.47621585218096 5.0079664500583 5.81883970419191
0.555555555555556 6.12594967466825 6.29912394036165 6.27804503441718 5.69396472593938 6.62871635550574
0.565656565656566 6.89855496720909 7.03230250055145 7.03879928400772 6.33510702738311 7.39980567041345
0.575757575757576 7.62960414662156 7.71119034124252 7.75343807089816 6.92900097726718 8.09856315556824
0.585858585858586 8.31430744391796 8.32172423593222 8.41736773113459 7.47413678709646 8.65816113701644
0.595959595959596 8.94817776283124 8.86325632569939 9.02645917789888 7.96982064395451 9.08354567413681
0.606060606060606 9.52705996110717 9.34103691179862 9.57705469499148 8.41603799721771 9.40932258477634
0.616161616161616 10.0471579654047 9.76197566241003 10.0659654527426 8.81324316161627 9.67698555958518
0.626262626262626 10.50505954284 10.141342054174 10.4904628467734 9.16209209735719 9.97471412366781
0.636363636363636 10.8977585675037 10.4756963337029 10.848267634898 9.46315159096813 10.2852794292124
0.646464646464647 11.2226746366287 10.7560069972784 11.1375406130892 9.71662555092686 10.5615436441978
0.656565656565657 11.4776699083861 10.987876330074 11.356876875872 9.92213651122653 10.8416980452009
0.666666666666667 11.661063051414 11.1655162016018 11.5053043804728 10.0785900644943 11.1014173751982
0.676767676767677 11.7716402150412 11.2770086158344 11.5822870420446 10.1841364121877 11.2832155931065
0.686868686868687 11.8086629486056 11.3271319558446 11.587731443691 10.2362311944423 11.4252306083702
0.696969696969697 11.7718730181823 11.302978721441 11.5219953783878 10.2317900209298 11.4650257026138
0.707070707070707 11.6614940892837 11.1940638758136 11.3858963642254 10.1674275553936 11.3528100167408
0.717171717171717 11.4782302645488 11.0314001728156 11.1807176585775 10.0397700071033 11.2727278005113
0.727272727272727 11.2232614859629 10.8122123529649 10.9082102158239 9.84582594279201 11.2149701037864
0.737373737373737 10.8982358316142 10.5150765726625 10.5705906361139 9.58339212835253 11.0607985145048
0.747474747474748 10.5052587572602 10.1424247176576 10.1705334128428 9.25145917324439 10.8222583330568
0.757575757575758 10.0468793529156 9.68211513498073 9.71115417357067 8.85056988418201 10.4221846379219
0.767676767676768 9.52607370415702 9.13483432959327 9.19598122346324 8.38307723608985 9.84839442627697
0.777777777777778 8.94622546673228 8.52212205835557 8.62891343000113 7.85325384957204 9.19859473016083
0.787878787878788 8.31110378125195 7.83721231680309 8.01416443182094 7.26722229120687 8.40131894612963
0.797979797979798 7.62483867209906 7.0911644781946 7.35619503411838 6.63270166677174 7.47852038664275
0.808080808080808 6.89189409111234 6.30293210338068 6.65963590504199 5.95859317019173 6.49045031685771
0.818181818181818 6.11703878196951 5.49495651956161 5.92920405342931 5.25444754576726 5.51265130733821
0.828282828282828 5.30531515541993 4.67333979402839 5.16961820513499 4.52986666084234 4.52558086640108
0.838383838383838 4.46200637849838 3.85405098670423 4.38551829616106 3.79389077832627 3.56552123716481
0.848484848484849 3.59260189250742 3.05550234996328 3.58139342316899 3.05441735891569 2.68432603866171
0.858585858585859 2.70276158481086 2.29396074134635 2.76152218591166 2.31769082201709 1.92496353171676
0.868686868686869 1.79827884826634 1.56619907134532 1.9299286698111 1.58789734528189 1.22390160360372
0.878787878787879 0.885042769384593 0.864013265845028 1.09035545082782 0.86689331753777 0.493644712179265
0.888888888888889 -0.0310003080100743 0.206784045776906 0.246252327218135 0.15408831405954 -0.192468497301935
0.898989898989899 -0.94388559276876 -0.382645230767263 -0.599221530475183 -0.553507747659456 -0.737055544418298
0.909090909090909 -1.8476687767675 -0.91773401376465 -1.44318353738606 -1.26107766706731 -1.24438231574678
0.919191919191919 -2.73646483154372 -1.4134555301819 -2.283004121912 -1.97564950731752 -1.82309279944539
0.929292929292929 -3.60448641801803 -1.88075455174479 -3.11627862036305 -2.70564116999497 -2.5548725498728
0.939393939393939 -4.44608165862525 -2.29286912564662 -3.94080053786975 -3.46033921907609 -3.30203197589605
0.94949494949495 -5.25577102533962 -2.62950050122356 -4.75454000704871 -4.24935917967259 -3.95550909930026
0.95959595959596 -6.02828310284906 -2.8896135645551 -5.55562765339879 -5.08213467619788 -4.50379531213359
0.96969696969697 -6.75858899347471 -3.07210440260023 -6.34234258120132 -5.96747853959182 -4.91939770199728
0.97979797979798 -7.44193513929629 -3.18385184068027 -7.11310355608 -6.91325129701985 -5.20123320195994
0.98989898989899 -8.07387434727386 -3.23820444009796 -7.86646261299488 -7.92616232633458 -5.36327442331596
1 -8.65029481488453 -3.25137802758619 -8.60110019680089 -9.01171750298324 -5.41203934959226


==> fix-21.dat <==
0.511233694729115 0.26584554508243 0.991872014784477 0.537179658495104 0.953990546082316
0.586517052533853 0.39018152103429 1.19185674687346 0.522691048925414 1.12477870609056
0.474053549247999 0.150409328416012 1.03851305659045 0.712738352346632 1.16880682969486
0.472084297182876 0.141210155955159 1.11929670646041 0.261570539363005 0.905663446699674
0.447542935221335 0.207229763081965 0.602777132237646 1.10032927375738 1.39207834162599
0.472135881522932 0.142316529999563 1.02343515194485 0.406432305222655 1.12655276642346
0.470545102418161 0.243208931363506 1.10021774936887 0.397646078728107 1.16252326728311
0.543743904837032 0.319511491549597 1.16875931583076 0.425479635877697 0.868414129406512
0.506557267906583 0.227215933565399 1.14228342154978 0.317867709789638 0.896310255447141
0.529240393494683 0.385678872920821 1.18718763494832 0.451265519420942 0.970587090778573
0.470806084353835 0.290705331509755 1.03938351137749 0.416800274446682 0.98117336962854
0.425424995514792 0.192498750044193 1.06970301228354 0.343395514784494 0.865932586804875
0.492341308094519 0.400237038806408 0.980479435271043 0.554087704277061 1.18226928672178
0.488633901380736 0.237158917314375 1.08412731306276 0.383499139177002 0.998970465950998
0.481233848818095 0.403622700786391 0.669625731108277 2.68080733950451 1.3344425502067
0.514097070639677 0.46603840893651 0.618799027245024 0.883214605288097 1.15016243084541
0.583152546018442 0.270170018331732 1.2248978943592 2.32405449554741 1.10785012940201
0.568423797033118 0.306936264815774 1.11015404931166 0.499574948170754 1.20606063225118
0.415171670676019 0.365532320573329 0.863519632799717 0.654286419418398 1.13757927822803
0.512114631658322 0.322381624565672 1.17319567741688 0.451050558051465 1.02785787024082
0.478975039567433 0.244519695138306 1.08063939699817 0.425841023255991 0.824192619802783
0.431248339022182 0.264089172621577 0.742065513663064 0.528943727820999 1.15125347077548
0.372506748353848 0.27474583680285 1.04617848230271 0.344151064970902 0.810895188927603
0.497415235122494 0.204345185150661 1.14013300566773 0.41560041530626 0.952190695818955
0.568597000380254 0.259370654121643 1.25159018847387 0.321248112469875 0.852388193751896
0.609813249851671 0.264108419628033 1.28088210705267 0.380526034841827 0.886804247533525
0.370662304610473 0.401297277141144 0.528035262604031 1.25213049656909 1.27161167160537
0.504611739928261 0.256385447399687 1.00082638305147 0.542102111681948 0.985704650816586
0.566993456379167 0.384902942725258 1.10951742454948 0.612095568606744 1.31291138710852
0.468242646839452 0.392052709042849 0.938348525959606 0.730158634112988 1.37826335507999
0.435266149887536 0.346226003506195 1.01115543365772 0.480366152578339 1.0320461612477
0.539771676753124 0.371799124826697 1.09504058616159 0.493614612477775 0.947052485744053
0.429248089529045 0.371662413893916 0.98781266358184 0.607328112267105 1.10984529995544
0.463885595626178 0.286285179264037 1.04063622739868 0.372284270943051 0.944638114489128
0.513003417597304 0.386272531890145 1.10461318192002 0.478643685872653 1.09692712635731
0.549010235771992 0.337999665952991 1.13665025051942 0.507399435307287 0.984658668884021
0.482102406969633 0.343725359364733 0.831157664331745 1.3826511160982 1.39500077075574
0.543197703628882 0.350079290336403 1.11632771071209 0.507199662040226 0.971971447995297
0.559385366679728 0.376335641095659 0.917199794929109 0.694690274687734 1.2134896367907
0.472604121107607 0.268426124339334 1.15540149997269 0.347318463636719 0.785046879726182
0.408879422128427 0.332904000524444 1.07077015738594 0.430810307438111 0.911114975663178
0.46643908153773 0.20900878532033 0.781961276360439 0.422537164344684 1.02074221137806
0.523957799101017 0.302458436123315 1.11336878405619 0.428112593550181 1.01658162750795
0.528305900476665 0.355516833599563 1.05381570280119 0.589199635398916 1.09532490639237
0.408376398371803 0.156865561179962 1.09937697132281 0.255046598395025 0.844466209949802
0.465148436594382 0.231184610404431 1.16706398680018 0.327368700207537 0.911002936738846
0.55382063707478 0.277599859014441 1.08045802572238 0.369650447343787 0.933895215960909
0.45425253130089 0.22531681002415 1.06541740188571 0.42149643309741 0.96219495530122
0.508709435469839 0.34178362369133 0.794813579220613 1.25291392214145 0.999880306189716
0.585320359827977 0.406420518677808 0.753007490677783 0.971796697934465 1.19086795879414
0.612362741602125 0.293890928014184 1.27305712706911 0.360043492271996 0.891585868367181
0.578199160204747 0.414670206921172 1.11194239537876 0.995089311102832 1.20682771674737
0.556737188758795 0.456213309090886 1.10235554677917 0.592986441187428 1.13966086628622
0.479461288067689 0.41379986648956 0.972147970487051 0.549584981102976 0.967295737615197
0.464007921545488 0.213655618667576 0.792846147819745 0.728844826930686 1.23581813458504
0.41643261717579 0.440554031067279 0.947181904272051 0.683117408650617 1.19075144037133
0.498347201486994 0.250431405914034 1.18791421005492 0.384303469144314 0.998993154286554
0.51945915559483 0.404327844353072 1.0225864122048 0.499474766218757 1.07247004003569
0.490523378744345 0.323257288241215 1.10623276744321 0.450500692917919 0.970688883370988
0.590343027752306 0.285936107549858 1.206283830337 0.535231961683003 1.07268775340595
0.629075130724023 0.327399426607103 1.25407552768797 0.460844407165603 0.987192709363409
0.42149875451374 0.260607191117005 0.947631452330107 0.538950674858465 1.05059379572499
0.471767523445265 0.242866466182626 1.16352843867174 0.359300720477993 1.04583056015498
0.448573051557096 0.235109122217781 0.985719417611142 0.576231158460939 1.03244956696667
0.558115136947081 0.34425439149503 1.07363286565746 0.83139216833881 1.20063344555334
0.565836831759945 0.286044825905145 1.20411481119607 0.468803006806591 0.90165443076295
0.633481353575971 0.453253379619568 1.18482754383914 0.56492913462881 1.08530512643152
0.429623995248234 0.212360159461902 1.1009982064895 0.220968510846368 0.804970040244318
0.595901122151675 0.257330039518195 1.13511488087896 0.503531472358661 0.907705646308191
0.471803836688183 0.170882244875823 1.07588642997138 0.393271255965001 0.836694047979232
0.564722670001648 0.283820805171611 1.08967147365017 0.513387917296096 0.985013196982793
0.484059136790831 0.207609971304957 1.1209571577412 0.340177755861728 1.03116294740705
0.544331335994433 0.264093765996675 0.928813474493428 0.680202121516856 1.06955461464592
0.457455102555898 0.38206711714214 1.08588863812281 0.464837589077484 0.898806668356892
0.538158171708585 0.363688370054047 1.04007309391118 0.655218928668668 1.05701885945524
0.50139844114344 0.383151931154426 0.877062675528757 0.696349440525269 1.13109460168815
0.506413477613641 0.345385218898027 1.01228329405795 0.549679812164465 1.18755616125717
0.533155844050619 0.358277961372742 0.975263025416674 0.637214436993454 1.22574994099389
0.606801339169681 0.349238920473771 1.18769291272385 0.554399416537071 1.17733725593994
0.452745758139231 0.16952752455853 1.07583330218347 0.533817335469364 0.952816173496288
0.357084391278037 0.299116777885285 0.951289901618971 0.457784157664322 0.890198628982286
0.504095802535679 0.319748161101458 1.04858800240942 0.461848714971767 0.954852847882509
0.456980451801666 0.306822326839434 1.07612048807396 2.85617790378282 1.03298549472915
0.468771346435172 0.200118087311365 1.01984493520251 0.606576796065614 1.21541744752521
0.561288151446143 0.428082731418967 1.02289158950805 0.729281999868304 1.25510957685894
0.458214860812607 0.339344746842089 0.921394053144658 0.572858578032316 1.0510822654066
0.486036685084388 0.24138918903898 0.943385212440108 0.536891634393449 1.13576777171675
0.469243760799109 0.25847467350623 1.01039701102456 0.437141286995084 0.967641796038553
0.538965267961801 0.246286184755529 1.1465186245126 0.492469977806565 1.06016534862011
0.464285341241239 0.19067452104221 1.09363048230731 0.361260781073372 0.905017430477671
0.483218985775107 0.211790741972389 1.13919237334551 0.325539330838667 1.09126591136991
0.455407643649466 0.367536015705965 0.892883884748415 0.680072359527548 1.19862257565648
0.549229883540495 0.294509010652602 1.14815020986777 0.465892946634951 1.04713001492712
0.472447951203392 0.31090779785517 1.10041655880625 0.472671865178468 0.862243768156814
0.385909123118504 0.400219689878682 0.982129262181094 0.518608046597255 1.10184956569682
0.366997267253952 0.316435838703673 0.945495155156451 0.485401938678711 1.1821437025483
0.647221175990944 0.342988493634568 1.25347639295756 0.485103068464586 1.09806457329519
0.495224580595964 0.501431589447487 1.06365102015086 0.566366206091058 1.02885122585309
0.483803797441003 0.36486454397886 0.638339456495994 0.942463370441413 1.20696375529962
0.534505124361098 0.18677561579747 1.1729316635631 0.339654460808736 0.887503213714083


==> fix-22.dat <==
9.79079492435775 3.12642846995118 9.41243519259181 17.9826331883918 10.0664450859306
10.863980606207 4.52554687126107 10.864933708335 15.0569102929955 8.81907069676772
8.42341683846229 1.5755571811875 8.73463373636883 34.5902005970339 10.6601603895599
9.22076349749961 3.29351224035804 10.7000999062441 10.7610647815973 9.39879303749287
8.71176595255865 2.31752775943453 14.9198172129504 50.0801662643335 10.0886458688859
9.0620094318147 2.51910592343825 9.30144692795132 16.6888485142962 8.33307877751215
10.3047823498941 4.01014067393151 10.7392123701429 13.5539854848014 9.94113822847518
10.4452469520676 4.85116268410787 11.3427613315987 11.4546663118223 9.56521074237733
9.34810457870908 3.06592797783801 10.1540465474812 10.9798612425607 8.50322203571141
8.74174728576535 4.3429779951336 8.96723364734263 12.0546897821037 10.6677226945971
8.9862692334975 3.17725459636153 8.11536545297382 14.0400810210842 8.80672027252704
8.26505203487621 2.36113749725378 8.82068978009216 14.7169710989409 7.4831861739589
10.2552091597841 5.57556424149296 8.94687255605879 17.7487437767578 9.67610058290766
10.7909941039498 4.99291699470393 11.0592799888158 13.0970981385492 8.92753877442229
10.1388519426318 5.29736075680107 9.61299282647978 207.998530946797 9.58780840194384
10.6941342192155 5.79419592615845 15.0524013996147 36.7528690680399 12.3229622940042
10.5842252362844 3.83172264272599 11.5636852949496 182.179042477319 9.45391318883994
10.4810697775555 4.66169352695079 10.9185886708529 16.1189986035222 10.2199546613386
9.51580890990865 4.7425967525281 8.72186651121503 22.8373867290663 10.9060326417077
8.23922033951545 4.19975480126842 9.94485761474087 12.9707405784703 9.50081286307032
8.63411469649981 2.91701548930118 10.3140827829607 15.3726538788636 9.22192894951217
8.41226769544206 2.72705531659033 7.85580036573887 17.7667545954424 10.2599813167265
9.08250823166464 3.51055696865332 8.86538889596379 10.3662941260795 9.29580195325674
8.47069691057848 2.3467923976603 10.2521753476837 15.9650742472199 7.76012266621748
9.98626446678684 3.19817195143258 11.1422435623546 10.0031504636721 9.02883510879069
10.6946694670359 3.44047031068977 12.0781593677923 14.1117467202759 8.8782196858805
8.17285002309476 4.71478851167338 10.2943658021675 70.4246652819728 11.2015609838894
8.96056697368051 3.24693408158853 8.7459257462414 20.8861491201749 8.15289117680786
12.43351233596 6.05054454619112 12.2898223849181 19.8660116012132 14.3843399388075
9.10410283984677 4.92999082229152 9.54559976916438 23.4751239645861 13.356265764681
8.3917478759016 3.60523462764675 6.9413303752838 13.3250884264458 9.45979017400541
10.8816238121065 4.80451488128452 10.2065340663848 14.2631479401544 10.7288456359305
9.55619395404312 4.1138004082708 8.91446196651361 20.6859851562119 10.1713455343841
9.64364387576405 3.53961441481914 8.32845409316253 10.3651265547074 6.99559989376808
10.1504759546038 5.01098180135597 9.63262115511886 12.0533040963893 9.9044526216153
9.88035425788205 4.41684250503185 10.5374324753847 16.2729543201432 10.0775805818415
9.51110031232849 3.98631917053255 35.0674780373626 73.8795485436842 13.3728414274402
9.66337144173795 4.16550406446407 9.79986848342101 15.2516584485315 10.611939739153
9.51027318195499 5.11307993610119 9.40354171306013 23.7941688006259 12.615680349922
8.64268336115744 2.8438887184135 9.59827613673279 10.9634033342367 7.61245128135523
9.3064215857845 3.92435738900625 9.2524628428853 11.801512149111 9.14650097316548
8.46521580342484 1.9302750431546 7.13770927833051 15.2560021103069 9.19760762830507
10.4344678598781 4.24310977534269 10.1320153335309 16.1974299886267 8.95811576774519
9.98467983979966 3.63485915495782 9.83012277273032 17.5736034961073 10.5611659691652
8.89492088705218 2.56410252946642 10.3496534319159 10.018802773672 8.18060898572333
8.83118576117157 3.4103021707057 10.6190373606892 11.194483110324 10.4085463757292
9.62365942144877 4.05063034920703 9.36750950829864 14.0295291205374 9.80485231451794
9.41744701804146 2.97842096632682 9.17479096889606 16.8456418656794 9.25511625748153
10.9226880697103 4.13905654486395 9.13543536705936 78.0756597965198 8.66929862530554
9.08594001327008 5.36493045866837 16.3309828708598 37.1483121414489 11.3902253405491
10.7386810539689 4.49948940175451 12.2246524122659 10.5201222750312 9.42877222745566
11.1404172907441 6.29018609769062 11.1434393563612 49.0508697832744 11.2340816729011
11.0243976236653 5.44595310898941 9.74740647962078 17.9468416765862 9.67337798979684
11.2359517132345 6.0379402768441 9.94643805160581 14.4808624041095 12.4071606780458
9.19116263323984 1.74901178416307 7.69563742325835 33.9235854375156 10.1764476890079
8.82671284503525 5.73204276878965 8.98876276244328 21.3151008199253 13.5269974486046
8.37046275188926 2.95281593507037 10.1487687959798 12.78570533876 10.2689676250588
9.56633221714794 4.39518896087378 7.93247586231377 12.6592841217739 10.9734012697581
9.062542961616 3.38615666665288 9.68359748647048 12.3628809423011 9.39334735275835
9.96239738756571 3.44054106358517 11.1580410378029 18.4951142657189 10.6610136329874
9.95290673685561 3.73795903589631 11.5092934715881 14.0786697923544 9.43727906869903
8.73467119376646 3.26094728654699 9.41371919974423 17.6453498021125 10.6918662941809
9.78134336781364 2.84741943488993 10.6580087096897 11.3687144265094 9.96930851374509
8.36321975096467 2.83533421753466 8.66191307053121 21.3434705505471 11.1596867093645
9.72130627765738 3.73745500923884 10.1393524630608 32.1814251332147 11.2928996750733
9.71059152421829 3.36267631244373 10.6895304806757 15.4223404164759 9.30009145116813
10.9719974474002 5.53094428121814 10.3948200533901 14.6006270047589 11.2819755096177
9.10761989515384 3.01279518569936 9.16964114548364 4.65034934802103 6.75546977805533
9.66546136634834 2.62823780291431 10.0941406182253 18.4052557517257 10.2273795044083
8.16125686970475 2.25679236832653 9.57290972841384 14.9978242223123 7.40360994730632
9.10503624987983 4.11145322201453 9.70850265438019 20.4970391016737 9.06235202212268
9.31654734838662 3.40039749552854 10.2471984310582 13.7091367627116 9.56619655389725
11.000420839336 4.18803332751681 10.8876363351774 23.1511587450195 8.53461066735714
9.03239649298184 4.24923618252923 8.64022496412168 10.3142408161178 10.3030821572204
9.67763050523304 4.18468653757967 10.0490270352742 21.2002617827363 12.7324204991332
10.5135517331743 4.34479644147599 9.22999429797586 22.4212295246018 10.3437262247343
9.44796829434614 4.25589549079276 9.48203342537269 16.4432133015641 11.8335074993738
10.2506475582884 4.11082627613119 9.59925809917713 21.9127229077983 11.7826133275927
9.80274511693676 3.4990913764731 10.3409336393204 18.5423036674016 10.6218241333736
8.10612367327118 2.25728143849176 9.54884828219047 24.0906724771655 8.43611985514487
7.5372137380986 3.32127901458932 7.64922547387528 13.5481222852021 9.58309745096143
8.3054961853745 4.23142662272473 9.38808224565135 15.0037820339217 10.9676135339487
8.6550906305238 3.42936566690939 9.95304407163739 241.629884586096 10.7378828678935
7.8367869721424 2.91916168335606 8.66596650319802 26.66137069161 8.42084254160392
10.139472072724 4.63686817323491 9.51685085718383 24.1552805228054 12.193336955667
9.42545092560772 4.5015016961022 8.99285048599245 16.7709857574875 10.8867912359871
8.99633019195297 1.84542518252044 7.61192748336953 20.6304718390362 8.73312046499652
8.46443663868406 2.84292948507142 8.00799883696119 15.3988138150253 8.09207808915185
8.4934757606424 2.73196965236831 9.52631044445889 19.8950215347416 9.59173249190188
8.27108311840296 2.21147229116814 10.1069412414906 13.1622528640923 8.65276621427573
9.12989016803653 2.63011218262884 9.53373262956339 11.7950244858528 8.37668810984821
8.822231416319 4.96852019238421 8.47948385946819 23.5710457726875 11.1116039208013
10.7685903037958 4.64057212081195 10.8515280801823 17.5730780813739 10.1112172356063
9.16166981566849 4.67771531450975 10.547226821866 13.0566023791474 11.4155682263388
8.4188224076698 5.71610997682663 8.34593037310042 13.875641951166 9.69197307343821
9.06581284331265 3.72578636198088 8.53588570395664 14.873052477143 11.0901887262821
10.4969130246788 4.56685951235817 12.5159069485268 14.2542497197338 9.98644809752477
9.58857339807774 5.11225183751175 6.98243718028202 11.188666154567 10.0851584905585
9.47436447620341 4.20917020711597 14.3554348331074 37.9417098588516 13.0427192476556
9.26153691177637 2.33697556699219 10.4871872094678 12.1557631558064 9.07032297162377


==> fix-23.dat <==
229.505012098635 134.290653537052 301.458972198115 969.977876327418
230.859326739295 127.261110570136 294.55202352843 920.163105277284
224.403046832462 145.427743916409 383.724879945307 2384.19934668862
226.999698290396 138.428344878723 217.042784601128 695.915233069976
224.503495526362 143.046943545438 671.66227897702 3198.88646826529
226.378489290824 136.06504877952 179.664772623068 946.262409319338
230.721589909106 128.294288119185 234.767258897568 854.320653511202
227.072853093613 134.2350947161 376.896853443138 780.864798351505
229.377652073664 133.540365768447 215.362665278758 789.875949422919
227.900889324389 133.513202411539 200.353022164585 808.247338169758
231.033555937013 125.259284281731 137.504100368071 876.972935404205
222.372563431312 146.1126328197 449.701792638172 1252.25148191884
230.407647484033 124.827638851668 303.526188402757 1143.10442850278
232.533789419945 129.198855320826 225.056868409246 766.596960626699
228.326889134868 131.62958733765 573.725997618492 27238.7022108322
230.136575271769 124.903486964436 1510.13709343977 2742.03881958049
231.122220811256 132.260186275133 170.950673356762 26729.0872072145
232.058015016884 132.001879650057 200.010272962201 893.416416717162
227.422718972191 132.700061049388 333.778363781876 1248.15633491398
223.478063381134 147.548815385323 273.405029273238 829.321251215766
224.384513506971 146.474071248566 215.067044908112 1139.52140406496
228.548551170276 131.498896567799 432.77385606561 1002.49901722889
227.361760935208 130.567190119791 296.317816043635 744.90690679205
225.436299795907 142.335089560325 231.443716008886 1075.28097746846
228.693154852276 133.424990000313 270.828652382849 771.451639620648
230.120100429818 140.635308367735 313.583117654671 960.556181982005
223.564410332565 140.730980927755 1108.54607689811 5633.06522215814
227.447039283411 140.705694085877 298.580210654845 1223.03792083481
236.404949872178 125.069863898781 346.976498134851 991.514749987596
227.430222330053 143.138079610969 235.594256296691 1119.56522554265
227.9147102567 129.464456627409 214.535676521633 756.593349320737
232.857875207489 126.489555182844 282.192382113233 824.05607880409
227.443448636677 133.045857973051 283.967871518385 1209.2677667299
232.731772617805 120.917649747928 117.660852545835 583.766860035613
230.474933654283 124.834112624641 231.654404985138 657.592846182626
229.57645192336 136.572843540387 189.517780017436 992.095903156667
229.365399069721 130.411865502991 1819.20398810284 5770.3975596491
228.776801701514 139.060589160956 297.325963665887 923.859109740594
230.311977406129 144.135352640389 250.722269865746 1352.39439654836
224.312558292895 139.140392181397 278.678981033791 806.30943983967
229.161755834963 125.962307270274 167.85007633275 685.105735826801
229.934624451724 131.92428654584 461.186691703944 989.839356732329
229.067019118986 132.503761904103 356.559759361798 1110.23782460406
228.506965021865 133.977875467593 425.21470712167 1011.19188554037
225.594473835649 136.329997175073 287.54516858137 779.035273159953
225.654141375169 140.430518005204 228.625888820978 796.964953113211
232.458930555185 129.32144903656 237.275726715343 974.308294148755
228.672742574686 130.781841153688 232.312349520204 1006.45868213951
230.613509570399 126.793050808938 751.518180188541 7731.51106311563
225.86297486833 158.458578399684 1135.19245672751 2204.83396353366
231.891820857754 134.474204716247 233.763281172318 699.424405410691
229.999713231147 137.512783453494 392.324311036541 3458.42841727587
234.025253096561 121.863695424118 212.241403176926 1067.61996232813
236.463224854283 117.684496232374 129.061133109171 693.401768090869
226.164554724345 134.475541998216 527.376913221917 2370.96296722023
224.27918271506 143.883616659159 213.744931014189 1166.7131378606
226.523596766597 140.070024470453 154.352769799951 820.657914540263
233.000088037557 120.850336197142 113.775376651185 742.079567770486
228.987362928946 138.834683629536 207.453670650908 626.547022932178
228.654121806121 138.997667354494 282.206551318808 1165.68788415451
227.56945124886 142.146017329659 331.664718846657 901.201579449302
225.622825234318 137.573400812666 209.809408866592 1000.11651932528
227.922604834095 134.784220225694 319.656909368574 691.863944473481
221.767231574812 147.864374466253 432.274932307861 1332.3633805904
226.021377440445 143.136488775234 447.838619247479 2221.02009528785
228.903229864126 139.416297007609 287.978909197155 1031.92470621675
231.255585205168 129.218671616652 320.702899326131 801.590557079499
230.832654837853 122.82338523786 69.7465724825386 482.377373632837
227.125720517255 140.990512308349 287.189986399388 1150.22556505577
223.423972670612 148.733880953993 355.949083006195 1088.99725892724
227.189865641092 145.895948070814 200.658623597822 1231.11735427008
228.638299456128 135.80676672388 216.776254784456 985.863150317041
230.614300248842 134.997620735561 297.311222795709 1396.54263912978
230.252086152326 126.96356751783 158.342107966459 627.877074610431
227.769056739029 141.052348819525 350.731710067359 1235.09918749528
230.367989398207 123.702284667372 273.792582020327 1097.08685764536
228.096834022212 137.134816067772 162.102587213767 818.639269193245
230.012310386071 131.936766065797 359.676206992108 1277.88341608867
229.474599945531 135.842844975395 260.974227471402 1150.87585627181
224.801602061013 144.307105072211 248.747988639822 1656.99236604617
223.328674225188 136.500849833619 208.398367734746 870.072806089093
225.850105358891 145.3803932805 351.66679709001 1138.12503715574
224.502654887461 146.984133408167 273.692617420131 32706.4877017981
222.41399578379 150.153840397263 297.455396038122 1724.80253570348
228.948885328772 132.901342802395 394.104382319627 1463.67624445122
226.022073396548 132.835662766215 221.14158441995 921.346693940047
228.296961315694 131.185291137425 392.059186386575 1244.89329402401
230.673711047097 127.712173532094 163.424323124219 1003.31034998684
225.539401073312 144.430832238898 230.387235553379 1189.60501450381
223.056040015119 143.358873401283 213.604678443986 828.909055761496
228.17214063896 134.372085044665 264.867071075866 824.848271310843
224.82291154542 147.546487280612 360.817928149214 1341.46710950325
232.049711402377 127.270499044839 166.131350033943 986.483715450814
225.579583039646 138.88391256353 242.806595979566 821.21231553558
226.903307991335 137.754355125281 107.898754317825 733.408607618606
229.42379460266 127.515063107689 240.586360742789 797.251430388369
230.242415419845 146.729161421198 267.958444306344 842.009417383135
233.332039489802 115.923609968085 136.607472265745 585.324600254439
229.769713648058 130.780204191682 600.118877688242 2158.63147031897
226.177545639264 139.631685436411 346.472965424818 832.065274466769


==> loglog-KRR.dat <==
V1 V2
2.30258509299405 -0.711983605565748
2.39789527279837 -0.713992335427687
2.484906649788 -0.695329628793193
2.56494935746154 -0.702135736050354
2.63905732961526 -0.804798849453245
2.70805020110221 -0.78339420603657
2.77258872223978 -0.738221238938931
2.83321334405622 -0.862459137734539
2.89037175789616 -0.89543598420334
2.94443897916644 -0.872389420335908
2.99573227355399 -0.917782166118619
3.04452243772342 -0.975751573295201
3.09104245335832 -0.99031426688415
3.13549421592915 -1.00843085630998
3.17805383034795 -1.00241031589876
3.2188758248682 -0.970550197769368
3.25809653802148 -0.953028077063006
3.29583686600433 -0.969069532661442
3.3322045101752 -0.988457449934377
3.36729582998647 -1.09982664751405
3.40119738166216 -1.00494595952579
3.43398720448515 -1.0438656964802
3.49650756146648 -1.02169231884882
3.52636052461616 -0.976947671996302
3.55534806148941 -1.08241728665813
3.61091791264422 -1.12146154380142
3.63758615972639 -1.03588887787258
3.68887945411394 -1.09260206469469
3.71357206670431 -1.16228075307155
3.76120011569356 -1.16568632686847
3.80666248977032 -1.17156643036857
3.8286413964891 -1.11627502139038
3.87120101090789 -1.18237821381878
3.91202300542815 -1.22843045466416
3.95124371858143 -1.1648560299189
3.98898404656427 -1.19284871818668
4.02535169073515 -1.18632280790763
4.07753744390572 -1.19168175630265
4.11087386417331 -1.20235276935149
4.15888308335967 -1.31949499231799
4.18965474202643 -1.31732846843379
4.23410650459726 -1.26027504477773
4.26267987704132 -1.31933287622829
4.30406509320417 -1.37818214594494
4.34380542185368 -1.38089293565455
4.38202663467388 -1.31637630282818
4.43081679884331 -1.38422315042436
4.46590811865458 -1.32277870335912
4.51085950651685 -1.34658725173824
4.54329478227 -1.43881361657956
4.58496747867057 -1.47549017972587
4.62497281328427 -1.50134519901855
4.66343909411207 -1.43407052113314
4.70048036579242 -1.45689680437329
4.74493212836325 -1.50776733235492
4.77912349311153 -1.53153857112595
4.82028156560504 -1.46350302153844
4.85981240436167 -1.59165455725708
4.89783979995091 -1.52592890675189
4.9416424226093 -1.53201021047332
4.97673374242057 -1.55399151597051
5.01727983681492 -1.5835856740794
5.05624580534831 -1.55721859547086
5.0998664278242 -1.60296258871547
5.13579843705026 -1.58687868179777
5.17614973257383 -1.63459232460729
5.21493575760899 -1.62927568713204
5.25227342804663 -1.69929195972476
5.29330482472449 -1.66914740786581
5.33271879326537 -1.66874434143784
5.37063802812766 -1.72499474075399
5.41164605185504 -1.70889162705916
5.4510384535657 -1.74389977087398
5.48893772615669 -1.78934456371788
5.52942908751142 -1.78510412966054
5.5683445037611 -1.7781907490147
5.60947179518496 -1.82877397806086
5.64897423816121 -1.80507886717945
5.68697535633982 -1.81978163720068
5.7268477475872 -1.87907020615875
5.76519110278484 -1.81760281778803
5.80513496891649 -1.83325194870229
5.84643877505772 -1.88161964594511
5.88610403145016 -1.90925329282236
5.92425579741453 -1.90022301526487
5.96357934361845 -1.88420839556447
6.00388706710654 -1.89429768800995
6.04263283368238 -1.8540830536379
6.08221891037645 -1.9926474197454
6.12029741895095 -1.87628881077806
6.16120732169508 -1.96052108426017
6.20050917404269 -1.95338282587946


==> loglog-lp.dat <==
V1 V2
2.30258509299405 -0.392469391010227
2.39789527279837 -0.288868904607196
2.484906649788 -0.400672888725522
2.56494935746154 -0.461266657295094
2.63905732961526 -0.479296557944814
2.70805020110221 -0.453147292110324
2.77258872223978 -0.551446427213949
2.83321334405622 -0.500458250374042
2.89037175789616 -0.474415785802448
2.94443897916644 -0.498953659374361
2.99573227355399 -0.520744142071161
3.04452243772342 -0.545634179620436
3.09104245335832 -0.486403252865615
3.13549421592915 -0.587571553131151
3.17805383034795 -0.595307167527802
3.2188758248682 -0.589339689849964
3.25809653802148 -0.487396653472455
3.29583686600433 -0.556033947705794
3.3322045101752 -0.569427168157018
3.36729582998647 -0.641198713668127
3.40119738166216 -0.602089855129308
3.43398720448515 -0.513667691640227
3.49650756146648 -0.627883946628
3.52636052461616 -0.583901742120617
3.55534806148941 -0.54648953502745
3.61091791264422 -0.615555992346601
3.63758615972639 -0.621208487583447
3.68887945411394 -0.534921934120093
3.71357206670431 -0.658492712128595
3.76120011569356 -0.651748587671541
3.80666248977032 -0.625268284560994
3.8286413964891 -0.622908623174821
3.87120101090789 -0.652365051944362
3.91202300542815 -0.700261794089016
3.95124371858143 -0.647717207152826
3.98898404656427 -0.687330657509872
4.02535169073515 -0.686432484920112
4.07753744390572 -0.594866808614169
4.11087386417331 -0.620600473871211
4.15888308335967 -0.714984061542002
4.18965474202643 -0.683667971172479
4.23410650459726 -0.664281773265268
4.26267987704132 -0.670619104115421
4.30406509320417 -0.687882113648614
4.34380542185368 -0.75651506395451
4.38202663467388 -0.699797674113402
4.43081679884331 -0.624406777307399
4.46590811865458 -0.753049109676853
4.51085950651685 -0.749865205224208
4.54329478227 -0.736451453618777
4.58496747867057 -0.729792814230273
4.62497281328427 -0.706241708362245
4.66343909411207 -0.677444609761013
4.70048036579242 -0.747797129869254
4.74493212836325 -0.778016478043899
4.77912349311153 -0.769889734102999
4.82028156560504 -0.76696829754012
4.85981240436167 -0.777215053468306
4.89783979995091 -0.81519925467824
4.9416424226093 -0.818409155656328
4.97673374242057 -0.745779930891106
5.01727983681492 -0.740683562580487
5.05624580534831 -0.757517737820748
5.0998664278242 -0.803879840833971
5.13579843705026 -0.796963239239382
5.17614973257383 -0.778492471804555
5.21493575760899 -0.773550142825931
5.25227342804663 -0.815964395410038
5.29330482472449 -0.789662157953006
5.33271879326537 -0.807922005869062
5.37063802812766 -0.822846342704827
5.41164605185504 -0.832093048195448
5.4510384535657 -0.830190333538411
5.48893772615669 -0.81577244514894
5.52942908751142 -0.831173056779493
5.5683445037611 -0.864497069174474
5.60947179518496 -0.851175620493992
5.64897423816121 -0.827549794518354
5.68697535633982 -0.855864111750669
5.7268477475872 -0.821964030451457
5.76519110278484 -0.839568570495875
5.80513496891649 -0.850192245234677
5.84643877505772 -0.878259293793257
5.88610403145016 -0.860710315231997
5.92425579741453 -0.877277886916752
5.96357934361845 -0.84531782885213
6.00388706710654 -0.886039569581208
6.04263283368238 -0.901292730668578
6.08221891037645 -0.856437667844438
6.12029741895095 -0.897565315621607
6.16120732169508 -0.895366356093864
6.20050917404269 -0.880962466121354


==> plot-1-supp.dat <==
V1 V2
0.118902558228001 0.388375488762041
0.129372348077595 2.0615024106613
0.134111337829381 1.45322317112973
0.14330437942408 -0.666463978877728
0.154831611318514 0.187470062356069
0.163085478357971 -0.170102685925831
0.169576766667888 -1.01809391077055
0.176350713707507 -0.117132987330646
0.181168327340856 1.11000990742992
0.189779917709529 1.56133089446577
0.202692255144939 0.219292250281903
0.212699519237503 0.740540230979991
0.226380796171725 1.44695061880813
0.239629415096715 1.68345794811435
0.247726832982153 0.555792891166461
0.258165926672518 0.533629816339803
0.267212083097547 0.485949287029096
0.26929377974011 0.92614085064701
0.282883955864236 0.296504620805827
0.293605549028143 0.880277221115983
0.308052448788658 0.148135541440666
0.317144671687856 0.56718146213718
0.327013726811856 -0.322910884812638
0.333774930797517 -1.39494381424867
0.34034899668768 -1.5912159813287
0.351573409279808 -0.548446210056082
0.363696809858084 -0.19880702826236
0.37212389963679 -0.858266622033193
0.378759440500289 -0.759249144465239
0.384103718213737 -0.472076186941158
0.390078933676705 1.01320847400565
0.399994368897751 -0.299343655910017
0.410084082046524 -0.53827504881194
0.418321635806933 -1.10035357309396
0.429713366786018 -0.389631533854684
0.435976401669905 -2.56056063486533
0.442592467181385 -1.8271563266272
0.453131445450708 -1.66371210198869
0.460096445865929 -2.39467894183388
0.470678497571498 -3.21155109350036
0.476351245073602 -2.40124385128076
0.478545248275623 -0.155645178249162
0.486149104312062 0.964612808170987
0.495001644827425 1.15114695727813
0.500440972624347 -0.374007975608587
0.507035602582619 -0.54162437979785
0.514732652809471 -0.222806684646415
0.523986077867448 -1.28873100719728
0.537864922778681 -2.78637367954474
0.557159538846463 -2.61679879202612
0.572853363351896 -1.20036932298434
0.587035141419619 -1.7867975444669
0.59876096714288 -1.1611484478109
0.604933290276676 -1.08589770258968
0.624714189674705 -1.83495256373724
0.640101045137271 -1.05357940663016
0.649579460499808 -1.26843921322219
0.657828069292009 0.768454602706881
0.663010967662558 -0.406262338203451
0.68144251476042 0.302543542654312
0.690256722969934 -0.129132936798347
0.702462512534112 -0.170950555833002
0.712514678714797 -2.50074733575175
0.717935275984928 0.136597277622078
0.724498892668635 0.329233100526561
0.739641745807603 -0.672811549797595
0.754820944508538 0.531903987796601
0.762151529546827 0.448490421437453
0.777320698834956 -0.812500165049771
0.782182115828618 -0.188072816170878
0.789356231689453 1.22787517973803
0.801687705563381 1.90717418353397
0.818634688388556 -0.254161570377228
0.836732269730419 1.80963824724561
0.840614554006606 1.11977193914152
0.854001502273604 1.71148377220602
0.864339470630512 2.07643296844746
0.876269212691113 2.45010966244692
0.880619034869596 1.08873919116253
0.895445425994694 1.13213270432851


==> plot-1.dat <==
x_new f0_new_prime Sobolev Matern lp ps_y
0.0101010101010101 0.287151229747677 0.616656906760218 0.419446124548191 0.91121396553118 0.709629296482981
0.0202020202020202 0.320111593653722 0.62824847184857 0.45022587639506 0.904441247953147 0.71076383791791
0.0303030303030303 0.355212728249692 0.643410530716642 0.480357091953869 0.896077477637466 0.712614787556316
0.0404040404040404 0.392314983249593 0.65713424854944 0.509697832270302 0.886154722692591 0.714092387879027
0.0505050505050505 0.431220642705649 0.670467021461024 0.538099699313658 0.874671339268117 0.715378081127381
0.0606060606060606 0.471668692662866 0.68702397569807 0.565407689330014 0.861594559978488 0.717131166149133
0.0707070707070707 0.513330306019783 0.708704437254684 0.591459258269038 0.84686351720045 0.719577771959895
0.0808080808080808 0.555805284411701 0.723586967540303 0.616082667742638 0.830392660444612 0.719956877072799
0.0909090909090909 0.598619704233909 0.729849843691421 0.639094156807631 0.812075530744453 0.717674010721444
0.101010101010101 0.641225013718409 0.720856108842718 0.660292869698342 0.791788858403773 0.711212323320546
0.111111111111111 0.682998819133863 0.692735243498987 0.679452818062076 0.769396952794713 0.6996199533187
0.121212121212121 0.723247579750958 0.654708012809172 0.69631157181907 0.744756353711871 0.684576962127757
0.131313131313131 0.761211402521732 0.612191399309762 0.710556471649178 0.717720712761412 0.667053479579685
0.141414141414141 0.796071088109387 0.58351952297193 0.72181069565942 0.688145870302411 0.650671840686543
0.151515151515152 0.826957530015029 0.572942748066752 0.729622358931115 0.655895088597481 0.636053231124484
0.161616161616162 0.852963508564564 0.571467457430244 0.733460042901133 0.620844395160058 0.621015110885619
0.171717171717172 0.873157852409835 0.584284468701654 0.732716762814285 0.582887981809812 0.606373869712685
0.181818181818182 0.886601863431495 0.60112882336239 0.726722709789905 0.541943594468346 0.589565847901268
0.191919191919192 0.892367818474743 0.619039466110381 0.714766283052965 0.497957835745494 0.569491337857712
0.202020202020202 0.889559275642504 0.617681214261254 0.696121794656473 0.450911286079917 0.541535454346857
0.212121212121212 0.87733282677314 0.608051346603801 0.670081466561837 0.400823328641061 0.507811200985177
0.222222222222222 0.854920854440813 0.61277041848611 0.635989306063394 0.347756537581709 0.472852885118939
0.232323232323232 0.821654774771889 0.620617433803408 0.593276284087572 0.291820458507112 0.434137667531747
0.242424242424242 0.776988180114964 0.610843936905688 0.541496751933722 0.233174575666797 0.387214096190682
0.252525252525253 0.72051924164334 0.58499590775322 0.480363633136103 0.172030226221732 0.332370190647729
0.262626262626263 0.652011694619607 0.53237537808125 0.409778633742647 0.108651194917129 0.267390260544479
0.272727272727273 0.571413711264032 0.44634263315375 0.32985442950783 0.0433527128041209 0.191111420900287
0.282828282828283 0.478873970368474 0.334250513958334 0.240926255288581 -0.0235013959685602 0.105504539880462
0.292929292929293 0.374754260733356 0.191200788898507 0.143551451560928 -0.0915036116810763 0.00989211881042491
0.303030303030303 0.259638008109867 0.0323989261022311 0.0384970544047732 -0.160209736481789 -0.0921086578745218
0.313131313131313 0.134334192613188 -0.136541706364878 -0.0732832238511447 -0.229147935146774 -0.198916243551037
0.323232323232323 -0.000123775452053554 -0.298009117593471 -0.190679698379396 -0.297829485147816 -0.306313235679207
0.333333333333333 -0.142484530762213 -0.452249134617457 -0.31246139740383 -0.365760684540115 -0.413694815523326
0.343434343434343 -0.291290747255946 -0.589762405359964 -0.43731087361438 -0.432455147612662 -0.518326751988893
0.353535353535354 -0.444896663692804 -0.694669066124761 -0.563856002910348 -0.497445564998259 -0.616033494911436
0.363636363636364 -0.601490986881281 -0.772595945233094 -0.690695946589704 -0.560293959901724 -0.707330106112545
0.373737373737374 -0.759124848884291 -0.841514716529319 -0.816419451410736 -0.620599561774452 -0.79553371533037
0.383838383838384 -0.915744326117747 -0.903266484226583 -0.939616193400267 -0.678003642972428 -0.88035698281726
0.393939393939394 -1.06922686781295 -0.952030805725895 -1.05888375852816 -0.73219099257801 -0.95975261413103
0.404040404040404 -1.21742083506707 -1.01104279868277 -1.17283280819711 -0.782888080609293 -1.03793863855809
0.414141414141414 -1.35818722563547 -1.1044083076492 -1.28009331821711 -0.829858331224175 -1.11940603910522
0.424242424242424 -1.48944255915832 -1.22486331839699 -1.37932611281647 -0.872895218206232 -1.20205501801207
0.434343434343434 -1.60920182729443 -1.35555639349437 -1.4692431053501 -0.911814084061205 -1.28186173737753
0.444444444444444 -1.71562037686137 -1.48534572321883 -1.54863619272204 -0.946443657008444 -1.35587828135803
0.454545454545455 -1.80703359393446 -1.60679155294815 -1.61641195869354 -0.976618214210818 -1.42187249723977
0.464646464646465 -1.88199329396123 -1.70749290882501 -1.67162850751496 -1.0021712454146 -1.47676759220297
0.474747474747475 -1.93929979688211 -1.77960768568294 -1.71353059198436 -1.02293134049886 -1.5184590391075
0.484848484848485 -1.97802877513164 -1.80721209735889 -1.74157914176192 -1.03872087781201 -1.5433280154649
0.494949494949495 -1.99755210293623 -1.80175318099819 -1.75547173065662 -1.04935792939135 -1.55350508326191
0.505050505050505 -1.99755210293623 -1.7880106843414 -1.75515202756062 -1.05466160653393 -1.55417669235989
0.515151515151515 -1.97802877513164 -1.77469113031222 -1.74080922298509 -1.05446081480074 -1.54731338885898
0.525252525252525 -1.93929979688211 -1.75986752057146 -1.71287022465014 -1.04860604432899 -1.53276988221887
0.535353535353535 -1.88199329396123 -1.73133658563529 -1.67198665098758 -1.03698338581052 -1.5082904805106
0.545454545454546 -1.80703359393446 -1.68162062509193 -1.61901686027612 -1.01952947535936 -1.47257130917166
0.555555555555556 -1.71562037686137 -1.60946119190881 -1.5550019757562 -0.996245628193964 -1.42553713561533
0.565656565656566 -1.60920182729442 -1.50712768210988 -1.48113498774798 -0.967209160756336 -1.36588875699775
0.575757575757576 -1.48944255915832 -1.3826351663903 -1.39872268543412 -0.93257996697768 -1.29585386073588
0.585858585858586 -1.35818722563547 -1.24094256768505 -1.3091410106358 -0.892600893510143 -1.21688582950838
0.595959595959596 -1.21742083506707 -1.08880312105527 -1.2137859144029 -0.847591322529979 -1.13093577811544
0.606060606060606 -1.06922686781295 -0.942889167405997 -1.11402285908848 -0.79793445426875 -1.04207009202764
0.616161616161616 -0.915744326117746 -0.815931356346134 -1.0111388775848 -0.7440598215031 -0.953876471505102
0.626262626262626 -0.75912484888429 -0.712182818328518 -0.906301649896274 -0.686423293802648 -0.867705517929956
0.636363636363636 -0.601490986881279 -0.631668873563895 -0.800529359833153 -0.625487063956844 -0.783863572183992
0.646464646464647 -0.444896663692802 -0.564075901429435 -0.694673386340872 -0.561701833664423 -0.700614701062157
0.656565656565657 -0.291290747255945 -0.503607804377576 -0.589413957986221 -0.495492762216973 -0.617180782879009
0.666666666666667 -0.142484530762211 -0.44177662237391 -0.485267118717917 -0.427249927217865 -0.532315843203068
0.676767676767677 -0.000123775452052666 -0.368371941624822 -0.382600551678063 -0.357323284962195 -0.444394145842959
0.686868686868687 0.13433419261319 -0.293301791382672 -0.28165538356815 -0.28602155667947 -0.355711557767129
0.696969696969697 0.259638008109868 -0.226463973096125 -0.182571494029939 -0.213614160429709 -0.268581197356096
0.707070707070707 0.374754260733358 -0.158207924270493 -0.0854154250004754 -0.140335234485422 -0.181318236880321
0.717171717171717 0.478873970368475 -0.0982125587009336 0.00978981802315405 -0.0663888897400649 -0.0961827118712624
0.727272727272727 0.571413711264032 -0.033385301856513 0.103034598249405 0.00804499143642559 -0.0107752291042242
0.737373737373737 0.652011694619608 0.0293230840181023 0.19429378933975 0.0828048899750371 0.0730527485650141
0.747474747474748 0.720519241643341 0.107282600709498 0.283501433765324 0.157742017447104 0.158722819677237
0.757575757575758 0.776988180114965 0.202283084253421 0.37053113354408 0.232715077524946 0.246441402371277
0.767676767676768 0.821654774771889 0.312240291195311 0.455184475300742 0.307585495394283 0.335501621822315
0.777777777777778 0.854920854440813 0.433414170104031 0.537188763423951 0.382213146206083 0.424734931849565
0.787878787878788 0.87733282677314 0.558456465277759 0.616203790692942 0.456452605790857 0.512277051433145
0.797979797979798 0.889559275642504 0.672994819076517 0.691836204511959 0.530149961742593 0.59462271302921
0.808080808080808 0.892367818474743 0.778863499416537 0.76365892991423 0.603140248468042 0.671853559390297
0.818181818181818 0.886601863431495 0.862897335730651 0.831232692704959 0.675245594842275 0.741053519686657
0.828282828282828 0.873157852409835 0.935815906658876 0.894127219939754 0.746274188481012 0.804280223114692
0.838383838383838 0.852963508564564 0.999533213681345 0.951940270214865 0.816020159552503 0.861807151302266
0.848484848484849 0.826957530015029 1.04994268018099 1.00431395307302 0.884264465812042 0.9126659415053
0.858585858585859 0.796071088109387 1.1002592136086 1.05094806492917 0.950776819053065 0.959526457407686
0.868686868686869 0.761211402521732 1.13708013412705 1.09161028796839 1.01531863509539 0.999561372721967
0.878787878787879 0.723247579750958 1.16075558877463 1.12614332040328 1.07764692178821 1.03288043924439
0.888888888888889 0.682998819133863 1.17803408751242 1.1544682726366 1.13751895158289 1.06100657557479
0.898989898989899 0.641225013718409 1.18999113096334 1.17658411815197 1.194697506959 1.08430367997314
0.909090909090909 0.598619704233909 1.18901520277488 1.19256375802829 1.24895644706027 1.10134628851193
0.919191919191919 0.555805284411701 1.177744453783 1.20254702414155 1.30008632809495 1.11284334873517
0.929292929292929 0.513330306019782 1.16405753747367 1.2067306830445 1.34789982018806 1.12059549754055
0.939393939393939 0.471668692662866 1.1449124502813 1.20535625872446 1.39223669709875 1.12434577581414
0.94949494949495 0.431220642705649 1.13027188632216 1.19869697920959 1.43296822675678 1.12673234677839
0.95959595959596 0.392314983249592 1.1303102837422 1.18704521981817 1.47000085206487 1.13042544433098
0.96969696969697 0.355212728249692 1.13990465689982 1.17070216456654 1.50327911453577 1.13475506533311
0.97979797979798 0.320111593653722 1.1484682906641 1.14997086243116 1.53278783076609 1.13779865761499
0.98989898989899 0.287151229747677 1.15920005266203 1.12515239433231 1.55855357819968 1.14046901454466
1 0.256418944442279 1.16217556540143 1.09654403435945 1.58064557927 1.14065729083977


==> plot-2-supp.dat <==
V1 V2
0.118902558228001 -1.83858947292501
0.129372348077595 0.0214807226794628
0.134111337829381 -1.34274181034779
0.14330437942408 -3.33724752682268
0.154831611318514 -3.31304231917702
0.163085478357971 -3.99718251021029
0.169576766667888 -6.42298936962672
0.176350713707507 -6.56645364749371
0.181168327340856 -6.48362825028476
0.189779917709529 -6.76562783487194
0.202692255144939 -8.89961992210484
0.212699519237503 -8.25253228805235
0.226380796171725 -9.59616672774976
0.239629415096715 -8.59963454868722
0.247726832982153 -10.259174048387
0.258165926672518 -10.9028813577325
0.267212083097547 -10.6715752576629
0.26929377974011 -10.2000312773
0.282883955864236 -10.4388200005948
0.293605549028143 -9.53443661358221
0.308052448788658 -10.3723442609653
0.317144671687856 -9.54684705579566
0.327013726811856 -10.7590972197029
0.333774930797517 -10.4740656344127
0.34034899668768 -10.8583562234436
0.351573409279808 -9.02780592701783
0.363696809858084 -8.06421610715168
0.37212389963679 -7.18309901104167
0.378759440500289 -6.97103545323732
0.384103718213737 -5.60834363187988
0.390078933676705 -3.87867176034467
0.399994368897751 -5.10660809099484
0.410084082046524 -4.4651363778972
0.418321635806933 -4.79748717562081
0.429713366786018 -2.71513874551033
0.435976401669905 -4.34779479178036
0.442592467181385 -3.5196965019439
0.453131445450708 -2.65535502077836
0.460096445865929 -3.02207736317546
0.470678497571498 -3.83297935078621
0.476351245073602 -1.71362691710059
0.478545248275623 0.900784298199291
0.486149104312062 2.16185929251012
0.495001644827425 2.58952612436032
0.500440972624347 3.28753594726919
0.507035602582619 4.3301907397318
0.514732652809471 5.18945902966924
0.523986077867448 6.03068641554734
0.537864922778681 5.92564894378803
0.557159538846463 8.24974068618392
0.572853363351896 10.2678544438815
0.587035141419619 10.1447762177938
0.59876096714288 12.2371983065906
0.604933290276676 12.3786909542088
0.624714189674705 13.0643021970201
0.640101045137271 12.9656021892549
0.649579460499808 13.0586042282767
0.657828069292009 13.6943953878655
0.663010967662558 11.8501623742431
0.68144251476042 13.4271438163474
0.690256722969934 11.14978230191
0.702462512534112 12.0743190220238
0.712514678714797 9.52047281679053
0.717935275984928 10.0321241847207
0.724498892668635 11.3991076831665
0.739641745807603 9.70076843801622
0.754820944508538 9.7427439584569
0.762151529546827 10.0386989027266
0.777320698834956 8.34980444822629
0.782182115828618 7.53437169120652
0.789356231689453 8.68309761109127
0.801687705563381 9.15370106906953
0.818634688388556 5.73610113989993
0.836732269730419 6.01124743067752
0.840614554006606 4.82649280838722
0.854001502273604 4.02357410414059
0.864339470630512 3.55203779303416
0.876269212691113 2.98647996752569
0.880619034869596 0.687988096670098
0.895445425994694 -0.0548140223769094


==> plot-2.dat <==
x_new f0_new_prime Sobolev Matern lp ps_y
0.0101010101010101 8.07249401592139 2.75316404132629 9.08412299720351 8.4638269836228 4.9019294270158
0.0202020202020202 7.34724591827628 2.74104774092188 8.12345751947487 7.64195799362123 4.85552643018541
0.0303030303030303 6.57895083740515 2.67155651121033 7.15152269930074 6.79478319678294 4.7331715434274
0.0404040404040404 5.7725854372951 2.51738076321817 6.17092653110936 5.92449465004015 4.49204784248173
0.0505050505050505 4.93337542205786 2.27235178984501 5.18446074745775 5.03445376289493 4.13187280128151
0.0606060606060606 4.06676141750712 1.94098909135504 4.19510485499365 4.12927029729207 3.67100256996464
0.0707070707070707 3.17836345048866 1.52855034093361 3.20602853377231 3.21470458628264 3.12893241173865
0.0808080808080808 2.27394425776884 1.02862199407489 2.22059177335591 2.29738641707613 2.47082897690263
0.0909090909090909 1.35937166392682 0.448402356105756 1.24234138092189 1.38439671945721 1.70896042422789
0.101010101010101 0.440580273772405 -0.180478336738499 0.275001771737201 0.482802733410425 0.823670106474672
0.111111111111111 -0.47646727071403 -0.844048721086899 -0.677541631466944 -0.400748452018521 -0.191762801296172
0.121212121212121 -1.38581921608062 -1.5285447266172 -1.61126746920577 -1.26029693292548 -1.27315914420876
0.131313131313131 -2.28157355171026 -2.22575120479568 -2.52205179561081 -2.0906664644137 -2.38407107061921
0.141414141414141 -3.1579165391679 -2.93920783813695 -3.40570780329369 -2.88741223018718 -3.4254201086667
0.151515151515152 -4.00916066514277 -3.66134010383748 -4.25802892285658 -3.64667843579906 -4.36622029841716
0.161616161616162 -4.82978177030089 -4.38603005994417 -5.07483180260948 -4.36503746974825 -5.23978226203578
0.171717171717172 -5.61445511174098 -5.11422698556488 -5.85199679018764 -5.03937519656288 -6.01111466423722
0.181818181818182 -6.35809012370636 -5.8406905125897 -6.5855049515527 -5.66686503509888 -6.71479165029309
0.191919191919192 -7.05586364970025 -6.55532819736084 -7.27147124057036 -6.2450402513909 -7.3462528522269
0.202020202020202 -7.70325142912825 -7.23633837153442 -7.90617433217323 -6.77193289555602 -7.98957290930708
0.212121212121212 -8.29605763298252 -7.85891988142136 -8.48608423818825 -7.24620959276841 -8.58220726069765
0.222222222222222 -8.83044225581482 -8.42985831010552 -9.00788882561887 -7.66721868073781 -9.00239270123553
0.232323232323232 -9.30294618523586 -8.95967158860776 -9.46851854630987 -8.03488773397619 -9.2935822463279
0.242424242424242 -9.7105137853354 -9.44535741696403 -9.86516818788613 -8.34947195652857 -9.54752002026334
0.252525252525253 -10.0505128466423 -9.87524096704597 -10.1953168838107 -8.61122136923145 -9.74801684589984
0.262626262626263 -10.3207517724305 -10.2296839074573 -10.456748973649 -8.8200697158944 -9.94162972131215
0.272727272727273 -10.5194938892137 -10.4991501794513 -10.6475776550913 -8.97543436548361 -10.1590115456931
0.282828282828283 -10.6454687880383 -10.6713817399815 -10.7662729831426 -9.07616967233085 -10.3679283978868
0.292929292929293 -10.6978806225649 -10.7399577617276 -10.8116947241378 -9.12066604506234 -10.5988056125047
0.303030303030303 -10.6764133097866 -10.7079466522462 -10.7831291699956 -9.10705476665778 -10.7876741434839
0.313131313131313 -10.5812325994492 -10.5922348875683 -10.6803279643112 -9.03346888659022 -10.9183987838829
0.323232323232323 -10.4129849986713 -10.3932431546922 -10.5035456281398 -8.89831608036554 -10.9180465655119
0.333333333333333 -10.1727935587908 -10.105412130726 -10.2535718977315 -8.70053030260562 -10.8031876227461
0.343434343434343 -9.86225055193753 -9.75801398975988 -9.93175503336601 -8.43977878271556 -10.5421156716369
0.353535353535354 -9.48340708513295 -9.36491913753439 -9.54001317295037 -8.11660820014127 -10.0708951100591
0.363636363636364 -9.03875971970547 -8.91960302924609 -9.08083131275199 -7.73252103945061 -9.42368921199888
0.373737373737374 -8.53123418335162 -8.41836004301145 -8.55724267000826 -7.28998213180059 -8.69052909260471
0.383838383838384 -7.96416628114975 -7.85233127191065 -7.97279585303091 -6.79236504043898 -7.88077316456901
0.393939393939394 -7.34128013011268 -7.21422268293809 -7.3315112768476 -6.24385422903699 -6.96586564130884
0.404040404040404 -6.66666385933328 -6.50337227872238 -6.63783036070805 -5.64931776575086 -6.05957743000119
0.414141414141414 -5.94474293431743 -5.74163234988902 -5.89656149459034 -5.01415579212862 -5.28295515800179
0.424242424242424 -5.1802512796041 -4.93001899982508 -5.11282812112456 -4.34411754709328 -4.6083346378327
0.434343434343434 -4.37820038814139 -4.08088328834772 -4.29202345481611 -3.64507662541456 -3.96364815358882
0.444444444444444 -3.54384661902656 -3.20935496948262 -3.43977286656307 -2.92277162644332 -3.31194236336557
0.454545454545455 -2.68265689704116 -2.33532988689656 -2.56190212459726 -2.18255216080218 -2.63849441484957
0.464646464646465 -1.80027303784303 -1.45940438084449 -1.66440880859413 -1.42919256361036 -1.90059228718306
0.474747474747475 -0.902474931646193 -0.561497481856454 -0.753433992423704 -0.666825217152109 -1.07879198805642
0.484848484848485 0.00485717433047772 0.360509670656182 0.164768868379781 0.100990138142907 -0.109058098731866
0.494949494949495 0.915781048483354 1.30042827325173 1.0838705866058 0.871076645178631 0.936996537318226
0.505050505050505 1.82433125207502 2.24910309300547 1.99750978559838 1.64035721089613 1.93167086594103
0.515151515151515 2.72455806803793 3.17044268527876 2.89934186562445 2.40550511337262 2.82618394397196
0.525252525252525 3.61056632726327 4.03542858642124 3.7830902646243 3.16256504770699 3.62644822005154
0.535353535353535 4.47655387897682 4.84796404314793 4.64259778175377 3.9066144574483 4.39034664542072
0.545454545454546 5.3168494541266 5.61692748061204 5.47187763981051 4.63158192126115 5.15425548250911
0.555555555555556 6.12594967466825 6.34985058307751 6.26516533261189 5.33035783182913 5.92534532298052
0.565656565656566 6.89855496720909 7.03245068581414 7.0169722506253 5.99526725076444 6.74458308112893
0.575757575757576 7.62960414662156 7.66855418087083 7.7221414639385 6.61881853039544 7.58003163274365
0.585858585858586 8.31430744391796 8.26102660768864 8.3759052644654 7.19448416775512 8.41393664366837
0.595959595959596 8.94817776283124 8.80633910196826 8.9739426361225 7.71724201821149 9.22233772966884
0.606060606060606 9.52705996110717 9.30228659493974 9.51243379473197 8.18373718651653 9.93346401511811
0.616161616161616 10.0471579654047 9.74329105738525 9.98810819805 8.59210910881467 10.4991981552915
0.626262626262626 10.50505954284 10.119187862064 10.3982819002803 8.9416341946619 10.9048502523114
0.636363636363636 10.8977585675037 10.4498812679845 10.7408808304583 9.23232971789844 11.1524494446074
0.646464646464647 11.2226746366287 10.7206883462638 11.0144482552369 9.46460505915601 11.2934371314444
0.656565656565657 11.4776699083861 10.9250674349961 11.2181365801657 9.63899448284948 11.3547669154814
0.666666666666667 11.661063051414 11.079914300531 11.3516854029855 9.75598464918135 11.3739963011224
0.676767676767677 11.7716402150412 11.1908848387429 11.4153885125854 9.81594936483056 11.3957761654708
0.686868686868687 11.8086629486056 11.2502720661306 11.4100529269895 9.81920128807839 11.3693446131142
0.696969696969697 11.7718730181823 11.237716786003 11.3369526322139 9.76614907479568 11.2434479630608
0.707070707070707 11.6614940892837 11.1640385738776 11.1977780832527 9.65751010561966 11.0605665130571
0.717171717171717 11.4782302645488 11.0356144894243 10.9945823073797 9.49449546900704 10.7706580714955
0.727272727272727 11.2232614859629 10.8224590037722 10.7297252524519 9.2788843919403 10.4340180515827
0.737373737373737 10.8982358316142 10.4984788153546 10.4058181683109 9.01294981133002 10.0144323853188
0.747474747474748 10.5052587572602 10.0829427118937 10.0256703443898 8.69926203912771 9.59640075706601
0.757575757575758 10.0468793529156 9.59282838066041 9.59224055073266 8.34044433029944 9.19028436862581
0.767676767676768 9.52607370415702 9.05943250263778 9.10859564306361 7.93895995141014 8.79116665334929
0.777777777777778 8.94622546673228 8.50350484238705 8.57787780030807 7.49698242526445 8.39024428591976
0.787878787878788 8.31110378125195 7.92622933522971 8.00328036357901 7.01636237921502 7.9618102481433
0.797979797979798 7.62483867209906 7.30857708372754 7.38803112264748 6.49867481528981 7.45291376649366
0.808080808080808 6.89189409111234 6.62704765520519 6.73538084721453 5.94531608012496 6.8839150680213
0.818181818181818 6.11703878196951 5.89955502189274 6.0485944821382 5.35761802747711 6.19699292772207
0.828282828282828 5.30531515541993 5.13045717605205 5.3309429685128 4.73695302868964 5.45285374481838
0.838383838383838 4.46200637849838 4.32992843512902 4.58569422386798 4.0848134849829 4.66722487656855
0.848484848484849 3.59260189250742 3.51538480354758 3.8161031240342 3.40286029221334 3.82785034081241
0.858585858585859 2.70276158481086 2.69554888271317 3.02540059229243 2.69294398160444 3.00913116371904
0.868686868686869 1.79827884826634 1.89178043902375 2.21678201304911 1.95710838483463 2.15297594225717
0.878787878787879 0.885042769384593 1.10780567209753 1.39339537988186 1.19758893621902 1.26928120481143
0.888888888888889 -0.0310003080100743 0.348148337304078 0.558328784545481 0.416816363438961 0.399886373981734
0.898989898989899 -0.94388559276876 -0.375485766490661 -0.285402779301889 -0.382567524916594 -0.441226067958962
0.909090909090909 -1.8476687767675 -1.06494038934779 -1.13487065615668 -1.19768063854524 -1.28299145765121
0.919191919191919 -2.73646483154372 -1.71351570297925 -1.98724551946217 -2.02536191623144 -2.10604557227268
0.929292929292929 -3.60448641801803 -2.29721087951114 -2.83981020373632 -2.86213066142298 -2.86657119653936
0.939393939393939 -4.44608165862525 -2.80448831377391 -3.68997183007059 -3.7041521173348 -3.56717291185669
0.94949494949495 -5.25577102533962 -3.23816833032726 -4.53527231840561 -4.54721479946301 -4.14388168781617
0.95959595959596 -6.02828310284906 -3.58318382878218 -5.37339646176387 -5.38671964624887 -4.53546648109929
0.96969696969697 -6.75858899347471 -3.81779889941967 -6.20217649506219 -6.21767462740937 -4.76316014620228
0.97979797979798 -7.44193513929629 -3.95797747786608 -7.01959262874927 -7.03468337675822 -4.88173933811611
0.98989898989899 -8.07387434727386 -4.02303874017266 -7.82377036483478 -7.83191447911525 -4.88867813456228
1 -8.65029481488453 -4.03074768658288 -8.61297606976659 -8.60303969031148 -4.88664298995066


==> slope-KRR.dat <==
 ss
2.30258509299405 -0.313024023436361
2.39789527279837 -0.314309656017591
2.484906649788 -0.316871577674976
2.56494935746154 -0.318409714800427
2.63905732961526 -0.316928046766943
2.70805020110221 -0.316649102680213
2.77258872223978 -0.316645869855808
2.83321334405622 -0.303526883759847
2.89037175789616 -0.301356555782221
2.94443897916644 -0.308101922163054
2.99573227355399 -0.31304329260108
3.04452243772342 -0.321639889499927
3.09104245335832 -0.326863172307872
3.13549421592915 -0.333257848364695
3.17805383034795 -0.343455761710661
3.2188758248682 -0.35297316320615
3.25809653802148 -0.350991928871204
3.29583686600433 -0.356600310534121
3.3322045101752 -0.355091227595061
3.36729582998647 -0.353386322985534
3.40119738166216 -0.361833670825336
3.43398720448515 -0.36223344061325
3.49650756146648 -0.361625374954708
3.52636052461616 -0.359809951838545
3.55534806148941 -0.350280311343406
3.61091791264422 -0.352355582761192
3.63758615972639 -0.354575754690705
3.68887945411394 -0.353298132120144
3.71357206670431 -0.351282426974733
3.76120011569356 -0.353610045276899
3.80666248977032 -0.35872810671517
3.8286413964891 -0.360219231344352
3.87120101090789 -0.357880378754037
3.91202300542815 -0.362888613700838
3.95124371858143 -0.369049683876307
3.98898404656427 -0.366250637272114
4.02535169073515 -0.367817220872944
4.07753744390572 -0.363949147037776
4.11087386417331 -0.358827838381551
4.15888308335967 -0.357310652910708
4.18965474202643 -0.357960003617863
4.23410650459726 -0.357881796328869
4.26267987704132 -0.354301244377403
4.30406509320417 -0.35622062744959
4.34380542185368 -0.360202631223424
4.38202663467388 -0.36070821808121
4.43081679884331 -0.353855832323617
4.46590811865458 -0.346932757254918
4.51085950651685 -0.34462210147459
4.54329478227 -0.331185309158629
4.58496747867057 -0.331536005627192
4.62497281328427 -0.332284942367128


==> slope-lp.dat <==
 ss
2.30258509299405 -0.15526076770673
2.39789527279837 -0.151381091415653
2.484906649788 -0.135113193098657
2.56494935746154 -0.129067300975797
2.63905732961526 -0.133107606566547
2.70805020110221 -0.13268287938247
2.77258872223978 -0.121591626652957
2.83321334405622 -0.130416289412075
2.89037175789616 -0.132803062812588
2.94443897916644 -0.130230604785752
2.99573227355399 -0.128087184045131
3.04452243772342 -0.124754600216093
3.09104245335832 -0.120279058022219
3.13549421592915 -0.115872338164278
3.17805383034795 -0.122375446834524
3.2188758248682 -0.127996503596702
3.25809653802148 -0.131967048515671
3.29583686600433 -0.126649825028914
3.3322045101752 -0.129779660403997
3.36729582998647 -0.133272142554214
3.40119738166216 -0.13596667470442
3.43398720448515 -0.13418342061126
3.49650756146648 -0.125046346466008
3.52636052461616 -0.129274982687114
3.55534806148941 -0.128220428430374
3.61091791264422 -0.121178405018581
3.63758615972639 -0.118947769153345
3.68887945411394 -0.120461031354168
3.71357206670431 -0.110742032516916
3.76120011569356 -0.113033486121939
3.80666248977032 -0.115266041479312
3.8286413964891 -0.115045016980752
3.87120101090789 -0.113677204359355
3.91202300542815 -0.11285272714944
3.95124371858143 -0.117092813417622
3.98898404656427 -0.118819496333284
4.02535169073515 -0.122108819730912
4.07753744390572 -0.122545015707596
4.11087386417331 -0.116248410561852
4.15888308335967 -0.108203813414366
4.18965474202643 -0.10949236225935
4.23410650459726 -0.108368390420147
4.26267987704132 -0.107138732260248
4.30406509320417 -0.104069339470263
4.34380542185368 -0.103231504356913
4.38202663467388 -0.105131093300485
4.43081679884331 -0.104951398783517
4.46590811865458 -0.0982579009234786
4.51085950651685 -0.0983173847319072
4.54329478227 -0.101208108123125
4.58496747867057 -0.102070068264043
4.62497281328427 -0.10031663443155

